Error-Correction Performance of Regular Ring-Linear LDPC Codes over Lee Channels

Most low-density parity-check (LDPC) code constructions are considered over finite fields. In this work, we focus on regular LDPC codes over integer residue rings and analyze their performance with respect to the Lee metric. Their error-correction performance is studied over two channel models, in the Lee metric. The first channel model is a discrete memoryless channel, whereas in the second channel model an error vector is drawn uniformly at random from all vectors of a fixed Lee weight. It is known that the two channel laws coincide in the asymptotic regime, meaning that their marginal distributions match. For both channel models, we derive upper bounds on the block error probability in terms of a random coding union bound as well as sphere packing bounds that make use of the marginal distribution of the considered channels. We estimate the decoding error probability of regular LDPC code ensembles over the channels using the marginal distribution and determining the expected Lee weight distribution of a random LDPC code over a finite integer ring. By means of density evolution and finite-length simulations, we estimate the error-correction performance of selected LDPC code ensembles under belief propagation decoding and a low-complexity symbol message passing decoding algorithm and compare the performances. The analysis developed in this paper may serve to design regular LDPC codes over integer residue rings for storage and cryptographic application.

==> 2.0binomial_PEP_Bound_n256_q4.txt <==
Delta	boundPEP
0.000000000000000	0
0.000100000000000000	1.341513766649106e-27
0.000200000000000000	1.7182767874101307e-25
0.000300000000000000	2.9377859967982825e-24
0.000400000000000000	2.202316501778105e-23
0.000500000000000000	1.0508444745262654e-22
0.000600000000000000	3.767870686443084e-22
0.000700000000000000	1.1092068428537713e-21
0.000800000000000000	2.826476597571513e-21
0.000900000000000000	6.450635139366304e-21
0.00100000000000000	1.3495672825227034e-20
0.00110000000000000	2.6316805392553684e-20
0.00120000000000000	4.842204531046803e-20
0.00130000000000000	8.485317775732046e-20
0.00140000000000000	1.426432864024908e-19
0.00150000000000000	2.313580124853032e-19
0.00160000000000000	3.637277692265158e-19
0.00170000000000000	5.563781723982173e-19
0.00180000000000000	8.30665986902577e-19
0.00190000000000000	1.2136279284805496e-18
0.00200000000000000	1.739049699182182e-18
0.00210000000000000	2.4486626749917405e-18
0.00220000000000000	3.393475704004274e-18
0.00230000000000000	4.635249513807683e-18
0.00240000000000000	6.248121267235432e-18
0.00250000000000000	8.320386846354445e-18
0.00260000000000000	1.0956448485795395e-17
0.00270000000000000	1.427893541731766e-17
0.00280000000000000	1.8431005229674168e-17
0.00290000000000000	2.3578833689075412e-17
0.00300000000000000	2.9914300807863e-17
0.00310000000000000	3.765788099160954e-17
0.00320000000000000	4.7061745136031675e-17
0.00330000000000000	5.841308259093505e-17
0.00340000000000000	7.203765094759384e-17
0.00350000000000000	8.83035616527391e-17
0.00360000000000000	1.0762530949412636e-16
0.00370000000000000	1.304680540472285e-16
0.00380000000000000	1.5735216121668403e-16
0.00390000000000000	1.8885801305068668e-16
0.00400000000000000	2.256310940512179e-16
0.00410000000000000	2.6838736224815205e-16
0.00420000000000000	3.179189133507826e-16
0.00430000000000000	3.7509994633417055e-16
0.00440000000000000	4.4089303887071687e-16
0.00450000000000000	5.163557410474311e-16
0.00460000000000000	6.026474958794274e-16
0.00470000000000000	7.010368951544856e-16
0.00480000000000000	8.129092792045476e-16
0.00490000000000000	9.397746892422764e-16
0.00500000000000000	1.0832761809492365e-15
0.00510000000000000	1.245198508051866e-15
0.00520000000000000	1.4274771846642e-15
0.00530000000000000	1.6322079352356303e-15
0.00540000000000000	1.8616565409791785e-15
0.00550000000000000	2.118269091710908e-15
0.00560000000000000	2.404682652084595e-15
0.00570000000000000	2.7237363512415328e-15
0.00580000000000000	3.0784829049689624e-15
0.00590000000000000	3.4722005794841846e-15
0.00600000000000000	3.9084056060336365e-15
0.00610000000000000	4.390865055536411e-15
0.00620000000000000	4.92361018255687e-15
0.00630000000000000	5.510950247941923e-15
0.00640000000000000	6.157486829511815e-15
0.00650000000000000	6.8681286302438e-15
0.00660000000000000	7.648106793443729e-15
0.00670000000000000	8.502990734451367e-15
0.00680000000000000	9.438704498480455e-15
0.00690000000000000	1.04615436542484e-14
0.00700000000000000	1.1578192733103455e-14
0.00710000000000000	1.2795743223369014e-14
0.00720000000000000	1.4121712129969779e-14
0.00730000000000000	1.5564061108600578e-14
0.00740000000000000	1.713121618523887e-14
0.00750000000000000	1.88320880702283e-14
0.00760000000000000	2.067609307737835e-14
0.00770000000000000	2.267317465805735e-14
0.00780000000000000	2.4833825560453285e-14
0.00790000000000000	2.7169110624213563e-14
0.00800000000000000	2.96906902207386e-14
0.00810000000000000	3.241084434945829e-14
0.00820000000000000	3.5342497400478216e-14
0.00830000000000000	3.849924359405031e-14
0.00840000000000000	4.189537310736798e-14
0.00850000000000000	4.554589889926005e-14
0.00860000000000000	4.946658424340774e-14
0.00870000000000000	5.36739709807786e-14
0.00880000000000000	5.818540850201842e-14
0.00890000000000000	6.301908347062558e-14
0.00900000000000000	6.819405029777396e-14
0.00910000000000000	7.373026237971471e-14
0.00920000000000000	7.964860410877737e-14
0.00930000000000000	8.59709236690033e-14
0.00940000000000000	9.272006662789469e-14
0.00950000000000000	9.991991033350546e-14
0.00960000000000000 1.0759539913306591e-13
0.00970000000000000	1.1577258041756635e-13
0.00980000000000000	1.24478641509378e-13
0.00990000000000000	1.3374194740164261e-13
0.0100000000000000	1.435920793615937e-13
0.0200000000000000	1.9793281310380145e-11
0.0300000000000000	3.6659144914398715e-10
0.0400000000000000	3.0017381819379996e-09
0.0500000000000000	1.5820944194651654e-08
0.0600000000000000	6.395015024458032e-08
0.0700000000000000	5.249999956717228e-07
0.0800000000000000	0.0007171810638536879
0.0900000000000000	1


==> 2NEW_avrg_weightSpec_q4_6,3LDPC.txt <==
ell	spectrum
0	0
0.00390625	-0.003679824899162909
0.0078125	-0.005222523809630716
0.01171875	-0.006007747969155958
0.015625	-0.00630943668385342
0.01953125	-0.00611823873478402
0.0234375	-0.005927040785714627
0.02734375	-0.005366720838079431
0.03125	-0.004612271087986286
0.03515625	-0.0036897303017860983
0.0390625	-0.0026193999373789745
0.04296875	-0.0014174807757294516
0.046875	-0.0000972062461654377
0.05078125	0.00137964625773429
0.0546875	0.0028564987616340187
0.05859375	0.0044720343425000975
0.0625	0.006170720507498451
0.06640625	0.007946489344718088
0.0703125	0.009794184874147016
0.07421875	0.011708621143136977
0.078125	0.013685737639230422
0.08203125	0.015721686418585623
0.0859375	0.017812979771607784
0.08984375	0.019956440320773372
0.09375	0.02214916061570138
0.09765625	0.024388468860329637
0.1015625	0.026671900436249674
0.10546875	0.028997173788139485
0.109375	0.03136216980885098
0.11328125	0.03376491434404727
0.1171875	0.03620356305706962
0.12109375	0.038676388193608746
0.125	0.04118176722263711
0.12890625	0.043718172879097406
0.1328125	0.046284164327828003
0.13671875	0.0488783795174903
0.140625	0.051499528162908925
0.14453125	0.054146862584311894
0.1484375	0.056818194568441394
0.15234375	0.05951297128410327
0.15625	0.06223013536025601
0.16015625	0.06496867547841467
0.1640625	0.06772762465316773
0.16796875	0.07050605561624168
0.171875	0.07330308007204267
0.17578125	0.07611784390195009
0.1796875	0.07894972672112799
0.18359375	0.08179752965036702
0.1875	0.08466069643421259
0.19140625	0.08753849155973581
0.1953125	0.09043020439960281
0.19921875	0.09333514764286699
0.203125	0.09625265594697674
0.20703125	0.09918208452448074
0.2109375	0.102128151805604
0.21484375	0.1050742190867282
0.21875	0.108040490006428
0.22265625	0.1110067609261276
0.2265625	0.11398675954092985
0.23046875	0.11697517995358497
0.234375	0.11997149204840207
0.23828125	0.12297517853473083
0.2421875	0.12598573468141439
0.24609375	0.12900266726355558
0.25	0.13202549419045972
0.25390625	0.13505374390046176
0.2578125	0.13808695478877486
0.26171875	0.14112467488735847
0.265625	0.14416646106126474
0.26953125	0.14721187907234334
0.2734375	0.1502605027391839
0.27734375	0.15331191373699604
0.28125	0.15636570125996152
0.28515625	0.15942146162075166
0.2890625	0.16247879799155696
0.29296875	0.1655377207621213
0.296875	0.16859664353268555
0.30078125	0.1716563193345429
0.3046875	0.1747159951364003
0.30859375	0.17777567093825764
0.3125	0.18083447575805645
0.31640625	0.18389280337012748
0.3203125	0.18694914601524437
0.32421875	0.19000375719727836
0.328125	0.19305629627381515
0.33203125	0.19610642457920968
0.3359375	0.1991538072181871
0.33984375	0.20219811337840654
0.34375	0.20523901822187485
0.34765625	0.20827619832061828
0.3515625	0.21130933520126938
0.35546875	0.21433811234326394
0.359375	0.21736221861342764
0.36328125	0.22038134557609856
0.3671875	0.2233951855104752
0.37109375	0.22640343796264983
0.375	0.22940580297440216
0.37890625	0.2324019832637254
0.3828125	0.2353916856086522
0.38671875	0.23837461921973935
0.390625	0.24135049566466393
0.39453125	0.2443190288162449
0.3984375	0.24727993660208836
0.40234375	0.25023293845530525
0.40625	0.2531779068907014
0.41015625	0.25611426201587806
0.4140625	0.2590418844782967
0.41796875	0.26196050400134774
0.421875	0.2648698522485997
0.42578125	0.26776966350970555
0.4296875	0.27065967426785775
0.43359375	0.27353962337527493
0.4375	0.27640925187574994
0.44140625	0.2792683032087877
0.4453125	0.28211652303880586
0.44921875	0.2849536593211801
0.453125	0.2877794621422096
0.45703125	0.2905936840814307
0.4609375	0.29339607973116855
0.46484375	0.29618640611540714
0.46875	0.2989644225611503
0.47265625	0.3017298904087211
0.4765625	0.3044825736635901
0.48046875	0.3072222384590755
0.484375	0.3099486531650151
0.48828125	0.3126615885922779
0.4921875	0.31536081801842974
0.49609375	0.3180461169529798
0.5	0.3207172633697031
0.50390625	0.32337403769129724
0.5078125	0.3260162227678294
0.51171875	0.328636095972618
0.515625	0.33125596917740596
0.51953125	0.33385310884867025
0.5234375	0.33643481590483093
0.52734375	0.338992967521601
0.53125	0.3415511191383718
0.53515625	0.34408531487707816
0.5390625	0.3466032762902216
0.54296875	0.3491048099211227
0.546875	0.3515897249922586
0.55078125	0.3540578333459192
0.5546875	0.35650895000998695
0.55859375	0.3589342158579953
0.5625	0.36135948170600374
0.56640625	0.363758541096749
0.5703125	0.36613989726752294
0.57421875	0.3685033798243844
0.578125	0.370839718793210
0.58203125	0.37317605776203555
0.5859375	0.375475665487532
0.58984375	0.3777752732130293
0.59375	0.379178894320607
0.59765625	0.380582515428184
0.6015625	0.381986136535762
0.60546875	0.383389757643339
0.609375	0.384793378750917
0.61328125	0.386196999858494
0.6171875	0.389706052627438
0.62109375	0.393215105396382
0.625	0.396724158165326
0.62890625	0.398829589826692
0.6328125	0.400935021488059
0.63671875	0.403040453149425
0.640625	0.405145884810791
0.64453125	0.407251316472158
0.6484375	0.409356748133524
0.65234375	0.411462179794890
0.65625	0.413567611456257
0.66015625	0.41567304311762276
0.6640625	0.4175857234411362
0.66796875	0.41947741216608336
0.671875	0.42134801300027513
0.67578125	0.4231974386087234
0.6796875	0.425014950589431
0.68359375	0.42683246257013874
0.6875	0.428465700241681
0.69140625	0.430098937913224
0.6953125	0.431732175584766
0.69921875	0.433365413256308
0.703125	0.434998650927851
0.70703125	0.436631888599393
0.7109375	0.438265126270935
0.71484375	0.439898363942478
0.71875	0.441531601614020
0.72265625	0.443164839285562
0.7265625	0.444798076957105
0.73046875	0.446431314628647
0.734375	0.448064552300189
0.73828125	0.449697789971732
0.7421875	0.4513310276432745
0.74609375	0.452721530223251
0.75	0.454112032803228
0.75390625	0.455502535383205
0.7578125	0.456893037963182
0.76171875	0.458283540543159
0.765625	0.459674043123135
0.76953125	0.46106454570311217
0.7734375	0.4623657978343356
0.77734375	0.46364468287028315
0.78125	0.464889991838380
0.78515625	0.4661353008064777
0.7890625	0.4673470127342878
0.79296875	0.46853631551687425
0.796875	0.46970320295245394
0.80078125	0.4708476702437403
0.8046875	0.471969714197106
0.80859375	0.4730693329688198
0.8125	0.474146526065542
0.81640625	0.47520129429882685
0.8203125	0.4762336395589022
0.82421875	0.47724356500686427
0.828125	0.47823107481311355
0.83203125	0.47919617413869875
0.8359375	0.4801388690623758
0.83984375	0.48105916654940106
0.84375	0.48195707430372825
0.84765625	0.4828326007720962
0.8515625	0.4836857551448044
0.85546875	0.4845165471301738
0.859375	0.48532498699599746
0.86328125	0.4861110855155675
0.8671875	0.4868748538175012
0.87109375	0.4876163035183583
0.875	0.4883354463383043
0.87890625	0.48903229448229624
0.8828125	0.48970686020278587
0.88671875	0.49035915593606494
0.890625	0.49098919421883
0.89453125	0.4915969876189472
0.8984375	0.492182548739879
0.90234375	0.49274589002062896
0.90625	0.4932870239993399
0.91015625	0.493794871387985
0.9140625	0.49430271877663046
0.91796875	0.4947773036159888
0.921875	0.49522972907914165
0.92578125	0.4956600063442722
0.9296875	0.49606814656949316
0.93359375	0.4964541603534349
0.9375	0.49681805798051304
0.94140625	0.4971598491418052
0.9453125	0.4974795433773842
0.94921875	0.49777714947051566
0.953125	0.4980526758625903
0.95703125	0.4983061304348113
0.9609375	0.49853752039967514
0.96484375	0.49874685259258156
0.96875	0.49893413309509205
0.97265625	0.49909936751544626
0.9765625	0.499242560780206
0.98046875	0.49936371713610983
0.984375	0.49946284029538335
0.98828125	0.4995399332140664
0.9921875	0.4995949982504069
0.99609375	0.4996280370283852
1.00000		0.4996392437128998
1.00390625	0.4996392437128998
1.0078125	0.4996280370283852
1.01171875	0.4995949982504069
1.015625	0.4995399332140664
1.01953125	0.49946284029538335
1.0234375	0.49936371713610983
1.02734375	0.499242560780206
1.03125	0.49909936751544626
1.03515625	0.49893413309509205
1.0390625	0.49874685259258156
1.04296875	0.49853752039967514
1.046875	0.4983061304348113
1.05078125	0.4980526758625903
1.0546875	0.49777714947051566
1.05859375	0.4974795433773842
1.0625	0.4971598491418052
1.06640625	0.49681805798051304
1.0703125	0.4964541603534349
1.07421875	0.49606814656949316
1.078125	0.4956600063442722
1.08203125	0.49522972907914165
1.0859375	0.4947773036159888
1.08984375	0.49430271877663046
1.09375	0.493794871387985
1.09765625	0.4932870239993399
1.1015625	0.49274589002062896
1.10546875	0.492182548739879
1.109375	0.4915969876189472
1.11328125	0.49098919421883
1.1171875	0.49035915593606494
1.12109375	0.48970686020278587
1.125	0.48903229448229624
1.12890625	0.4883354463383043
1.1328125	0.4876163035183583
1.13671875	0.4868748538175012
1.140625	0.4861110855155675
1.14453125	0.48532498699599746
1.1484375	0.4845165471301738
1.15234375	0.4836857551448044
1.15625	0.4828326007720962
1.16015625	0.48195707430372825
1.1640625	0.48105916654940106
1.16796875	0.4801388690623758
1.171875	0.47919617413869875
1.17578125	0.47823107481311355
1.1796875	0.47724356500686427
1.18359375	0.4762336395589022
1.1875	0.47520129429882685
1.19140625	0.474146526065542
1.1953125	0.4730693329688198
1.19921875	0.471969714197106
1.203125	0.4708476702437403
1.20703125	0.46970320295245394
1.2109375	0.46853631551687425
1.21484375	0.4673470127342878
1.21875	0.4661353008064777
1.22265625	0.46488999183838
1.2265625	0.46364468287028315
1.23046875	0.4623657978343356
1.234375	0.46106454570311217
1.23828125	0.459674043123135
1.2421875	0.458283540543159
1.24609375	0.456893037963182
1.25	0.455502535383205
1.25390625	0.454112032803228
1.2578125	0.452721530223251
1.26171875	0.4513310276432745
1.265625	0.449697789971732
1.26953125	0.448064552300189
1.2734375	0.446431314628647
1.27734375	0.444798076957105
1.28125	0.443164839285562
1.28515625	0.44153160161402
1.2890625	0.439898363942478
1.29296875	0.438265126270935
1.296875	0.436631888599393
1.30078125	0.434998650927851
1.3046875	0.433365413256308
1.30859375	0.431732175584766
1.3125	0.430098937913224
1.31640625	0.428465700241681
1.3203125	0.42683246257013874
1.32421875	0.425014950589431
1.328125	0.4231974386087234
1.33203125	0.42134801300027513
1.3359375	0.41947741216608336
1.33984375	0.4175857234411362
1.34375	0.41567304311762276
1.34765625	0.413567611456257
1.3515625	0.41146217979489
1.35546875	0.409356748133524
1.359375	0.407251316472158
1.36328125	0.405145884810791
1.3671875	0.403040453149425
1.37109375	0.400935021488059
1.375	0.398829589826692
1.37890625	0.396724158165326
1.3828125	0.393215105396382
1.38671875	0.389706052627438
1.390625	0.386196999858494
1.39453125	0.384793378750917
1.3984375	0.383389757643339
1.40234375	0.381986136535762
1.40625	0.380582515428184
1.41015625	0.379178894320607
1.4140625	0.3777752732130293
1.41796875	0.375475665487532
1.421875	0.37317605776203555
1.42578125	0.37083971879321
1.4296875	0.3685033798243844
1.43359375	0.36613989726752294
1.4375	0.363758541096749
1.44140625	0.36135948170600374
1.4453125	0.3589342158579953
1.44921875	0.35650895000998695
1.453125	0.3540578333459192
1.45703125	0.3515897249922586
1.4609375	0.3491048099211227
1.46484375	0.3466032762902216
1.46875	0.34408531487707816
1.47265625	0.3415511191383718
1.4765625	0.338992967521601
1.48046875	0.33643481590483093
1.484375	0.33385310884867025
1.48828125	0.33125596917740596
1.4921875	0.328636095972618
1.49609375	0.3260162227678294
1.5	0.32337403769129724
1.50390625	0.3207172633697031
1.5078125	0.3180461169529798
1.51171875	0.31536081801842974
1.515625	0.3126615885922779
1.51953125	0.3099486531650151
1.5234375	0.3072222384590755
1.52734375	0.3044825736635901
1.53125	0.3017298904087211
1.53515625	0.2989644225611503
1.5390625	0.29618640611540714
1.54296875	0.29339607973116855
1.546875	0.2905936840814307
1.55078125	0.2877794621422096
1.5546875	0.2849536593211801
1.55859375	0.28211652303880586
1.5625	0.2792683032087877
1.56640625	0.27640925187574994
1.5703125	0.27353962337527493
1.57421875	0.27065967426785775
1.578125	0.26776966350970555
1.58203125	0.2648698522485997
1.5859375	0.26196050400134774
1.58984375	0.2590418844782967
1.59375	0.25611426201587806
1.59765625	0.2531779068907014
1.6015625	0.25023293845530525
1.60546875	0.24727993660208836
1.609375	0.2443190288162449
1.61328125	0.24135049566466393
1.6171875	0.23837461921973935
1.62109375	0.2353916856086522
1.625	0.2324019832637254
1.62890625	0.22940580297440216
1.6328125	0.22640343796264983
1.63671875	0.2233951855104752
1.640625	0.22038134557609856
1.64453125	0.21736221861342764
1.6484375	0.21433811234326394
1.65234375	0.21130933520126938
1.65625	0.20827619832061828
1.66015625	0.20523901822187485
1.6640625	0.20219811337840654
1.66796875	0.1991538072181871
1.671875	0.19610642457920968
1.67578125	0.19305629627381515
1.6796875	0.19000375719727836
1.68359375	0.18694914601524437
1.6875	0.18389280337012748
1.69140625	0.18083447575805645
1.6953125	0.17777567093825764
1.69921875	0.1747159951364003
1.703125	0.1716563193345429
1.70703125	0.16859664353268555
1.7109375	0.1655377207621213
1.71484375	0.16247879799155696
1.71875	0.15942146162075166
1.72265625	0.15636570125996152
1.7265625	0.15331191373699604
1.73046875	0.1502605027391839
1.734375	0.14721187907234334
1.73828125	0.14416646106126474
1.7421875	0.14112467488735847
1.74609375	0.13808695478877486
1.75	0.13505374390046176
1.75390625	0.13202549419045972
1.7578125	0.12900266726355558
1.76171875	0.12598573468141439
1.765625	0.12297517853473083
1.76953125	0.11997149204840207
1.7734375	0.11697517995358497
1.77734375	0.11398675954092985
1.78125	0.1110067609261276
1.78515625	0.108040490006428
1.7890625	0.1050742190867282
1.79296875	0.102128151805604
1.796875	0.09918208452448074
1.80078125	0.09625265594697674
1.8046875	0.09333514764286699
1.80859375	0.09043020439960281
1.8125	0.08753849155973581
1.81640625	0.08466069643421259
1.8203125	0.08179752965036702
1.82421875	0.07894972672112799
1.828125	0.07611784390195009
1.83203125	0.07330308007204267
1.8359375	0.07050605561624168
1.83984375	0.06772762465316773
1.84375	0.06496867547841467
1.84765625	0.06223013536025601
1.8515625	0.05951297128410327
1.85546875	0.056818194568441394
1.859375	0.054146862584311894
1.86328125	0.051499528162908925
1.8671875	0.0488783795174903
1.87109375	0.046284164327828003
1.875	0.043718172879097406
1.87890625	0.04118176722263711
1.8828125	0.038676388193608746
1.88671875	0.03620356305706962
1.890625	0.03376491434404727
1.89453125	0.03136216980885098
1.8984375	0.028997173788139485
1.90234375	0.026671900436249674
1.90625	0.024388468860329637
1.91015625	0.02214916061570138
1.9140625	0.019956440320773372
1.91796875	0.017812979771607784
1.921875	0.015721686418585623
1.92578125	0.013685737639230422
1.9296875	0.011708621143136977
1.93359375	0.009794184874147016
1.9375	0.007946489344718088
1.94140625	0.006170720507498451
1.9453125	0.0044720343425000975
1.94921875	0.0028564987616340187
1.953125	0.00137964625773429
1.95703125	-0.0000189172589975808
1.9609375	-0.0014174807757294516
1.96484375	-0.0026193999373789745
1.96875	-0.0036897303017860983
1.97265625	-0.004612271087986286
1.9765625	-0.005366720838079431
1.98046875	-0.005927040785714627
1.984375	-0.00611823873478402
1.98828125	-0.00630943668385342
1.9921875	-0.006007747969155958
1.99609375	-0.005222523809630716
2.0	-0.003679824899162909

==> Avrg_weightSpec_q2_rate_0.5_randomcode.txt <==
delta	spectrum
0.000000000000000	-0.5
0.00100000000000000	-0.4885922422625387
0.00200000000000000	-0.4791859286644991
0.00300000000000000	-0.47053594815507777
0.00400000000000000	-0.4623776396777216
0.00500000000000000	-0.45458530766620603
0.00600000000000000	-0.44708491965515246
0.00700000000000000	-0.43982755796799144
0.00800000000000000	-0.43277845524169317
0.00900000000000000	-0.4259116163127035
0.0100000000000000	-0.4192068641040888
0.0110000000000000	-0.4126480800836838
0.0120000000000000	-0.4062220901522283
0.0130000000000000	-0.39991792456221165
0.0140000000000000	-0.39372630691534016
0.0150000000000000	-0.3876392899006037
0.0160000000000000	-0.38164998859172566
0.0170000000000000	-0.37575238067195926
0.0180000000000000	-0.36994115382091963
0.0190000000000000	-0.36421158711441437
0.0200000000000000	-0.3585594574581793
0.0210000000000000	-0.3529809647782851
0.0220000000000000	-0.3474726714912194
0.0230000000000000	-0.34203145300033677
0.0240000000000000	-0.3366544568166261
0.0250000000000000	-0.3313390685033299
0.0260000000000000	-0.3260828830777827
0.0270000000000000	-0.320883680818348
0.0280000000000000	-0.31573940666033196
0.0290000000000000	-0.3106481525386482
0.0300000000000000	-0.3056081421684241
0.0310000000000000	-0.30061771785711094
0.0320000000000000	-0.2956753290197202
0.0330000000000000	-0.2907795221308473
0.0340000000000000	-0.2859289318957813
0.0350000000000000	-0.28112227346099017
0.0360000000000000	-0.2763583355155426
0.0370000000000000	-0.2716359741594355
0.0380000000000000	-0.26695410743554954
0.0390000000000000	-0.2623117104371149
0.0400000000000000	-0.2577078109175852
0.0410000000000000	-0.25314148533964176
0.0420000000000000	-0.2486118553098815
0.0430000000000000	-0.24411808435322968
0.0440000000000000	-0.23965937498754974
0.0450000000000000	-0.23523496606431926
0.0460000000000000	-0.23084413034579354
0.0470000000000000	-0.22648617229293372
0.0480000000000000	-0.22216042604169056
0.0490000000000000	-0.21786625354795408
0.0500000000000000	-0.21360304288404397
0.0510000000000000	-0.20937020667149203
0.0520000000000000	-0.20516718063679934
0.0530000000000000	-0.20099342227832317
0.0540000000000000	-0.19684840963380845
0.0550000000000000	-0.19273164013924038
0.0560000000000000	-0.1886426295707151
0.0570000000000000	-0.18458091106196922
0.0580000000000000	-0.18054603419055393
0.0590000000000000	-0.17653756412781468
0.0600000000000000	-0.1725550808455239
0.0610000000000000	-0.16859817837614333
0.0620000000000000	-0.16466646412132235
0.0630000000000000	-0.16075955820506582
0.0640000000000000	-0.15687709286797968
0.0650000000000000	-0.15301871189938654
0.0660000000000000	-0.14918407010439505
0.0670000000000000	-0.1453728328032295
0.0680000000000000	-0.14158467536072533
0.0690000000000000	-0.1378192827428435
0.0700000000000000	-0.13407634909982058
0.0710000000000000	-0.13035557737223014
0.0720000000000000	-0.12665667892014654
0.0730000000000000	-0.12297937317202123
0.0740000000000000	-0.11932338729346681
0.0750000000000000	-0.1156884558735033
0.0760000000000000	-0.11207432062806261
0.0770000000000000	-0.10848073011847004
0.0780000000000000	-0.10490743948502446
0.0790000000000000	-0.10135421019402402
0.0800000000000000	-0.097820809797727
0.0810000000000000	-0.0943070117061921
0.0820000000000000	-0.0908125949704715
0.0830000000000000	-0.08733734407637261
0.0840000000000000	-0.0838810487481293
0.0850000000000000	-0.08044350376145293
0.0860000000000000	-0.07702450876536893
0.0870000000000000	-0.07362386811234689
0.0880000000000000	-0.07024139069628488
0.0890000000000000	-0.06687688979759293
0.0900000000000000	-0.06353018293593105
0.0910000000000000	-0.06020109172843757
0.0920000000000000	-0.05688944175530858
0.0930000000000000	-0.05359506243032952
0.0940000000000000	-0.05031778687749977
0.0950000000000000	-0.047057451812716644
0.0960000000000000	-0.0438138974304737
0.0970000000000000	-0.04058696729527933
0.0980000000000000	-0.03737650823757188
0.0990000000000000	-0.03418237025379256
0.100000000000000	-0.031004406410721108
0.101000000000000	-0.027842472753332348
0.102000000000000	-0.024696428216555377
0.103000000000000	-0.021566134540361714
0.104000000000000	-0.018451456188199322
0.105000000000000	-0.015352260268550078
0.106000000000000	-0.012268416459498166
0.107000000000000	-0.009199796936087745
0.108000000000000	-0.006146276300479536
0.109000000000000	-0.0031077315146303963
0.110000000000000	-8.404183547183752e-05
0.111000000000000	0.0029249112475598915
0.112000000000000	0.005919244072741359
0.113000000000000	0.008899070864127223
0.114000000000000	0.01186450378752646
0.115000000000000	0.014815653004714213
0.116000000000000	0.017752626725263232
0.117000000000000	0.020675531257233426
0.118000000000000	0.023584471055656753
0.119000000000000	0.026479548769557493
0.120000000000000	0.029360865287364257
0.121000000000000	0.03222851978079189
0.122000000000000	0.03508260974737043
0.123000000000000	0.037923231051329775
0.124000000000000	0.04075047796346731
0.125000000000000	0.043564443199596514
0.126000000000000	0.046365217957510696
0.127000000000000	0.04915289195348993
0.128000000000000	0.05192755345660305
0.129000000000000	0.05468928932287609
0.130000000000000	0.05743818502799192
0.131000000000000	0.06017432469896733
0.132000000000000	0.06289779114495431
0.133000000000000	0.0656086658870978
0.134000000000000	0.06830702918740172
0.135000000000000	0.07099296007688982
0.136000000000000	0.07366653638280407
0.137000000000000	0.07632783475505678
0.138000000000000	0.07897693069185663
0.139000000000000	0.08161389856483614
0.140000000000000	0.08423881164285596
0.141000000000000	0.08685174211591717
0.142000000000000	0.08945276111775868
0.143000000000000	0.09204193874836508
0.144000000000000	0.09461934409501227
0.145000000000000	0.09718504525376082
0.146000000000000	0.09973910934970576
0.147000000000000	0.10228160255663998
0.148000000000000	0.10481259011659083
0.149000000000000	0.10733213635845407
0.150000000000000	0.10984030471640027
0.151000000000000	0.11233715774747033
0.152000000000000	0.11482275714914736
0.153000000000000	0.11729716377573873
0.154000000000000	0.1197604376556568
0.155000000000000	0.12221263800631332
0.156000000000000	0.12465382325063668
0.157000000000000	0.12708405103190756
0.158000000000000	0.12950337822826152
0.159000000000000	0.13191186096729834
0.160000000000000	0.13430955464056604
0.161000000000000	0.13669651391662196
0.162000000000000	0.1390727927546933
0.163000000000000	0.14143844441778364
0.164000000000000	0.14379352148510383
0.165000000000000	0.14613807586474625
0.166000000000000	0.14847215880561593
0.167000000000000	0.150795820909418
0.168000000000000	0.15310911214186662
0.169000000000000	0.15541208184431032
0.170000000000000	0.1577047787442195
0.171000000000000	0.1599872509666206
0.172000000000000	0.16225954604390114
0.173000000000000	0.16452171092628975
0.174000000000000	0.16677379199194642
0.175000000000000	0.1690158350565576
0.176000000000000	0.17124788538295055
0.177000000000000	0.17346998769039845
0.178000000000000	0.175682186163725
0.179000000000000	0.17788452446220748
0.180000000000000	0.18007704572827976
0.181000000000000	0.1822597925960432
0.182000000000000	0.1844328071995739
0.183000000000000	0.18659613118108387
0.184000000000000	0.18874980569885635
0.185000000000000	0.190893871435041
0.186000000000000	0.19302836860326777
0.187000000000000	0.19515333695614978
0.188000000000000	0.1972688157923458
0.189000000000000	0.199374843964096
0.190000000000000	0.20147145988389736
0.191000000000000	0.20355870153140732
0.192000000000000	0.2056366064601749
0.193000000000000	0.207705211804179
0.194000000000000	0.20976455428424257
0.195000000000000	0.21181467021431954
0.196000000000000	0.2138555955075676
0.197000000000000	0.21588736568277078
0.198000000000000	0.217910015869478
0.199000000000000	0.21992358081452412
0.200000000000000	0.22192809488736231
0.201000000000000	0.22392359208566892
0.202000000000000	0.22591010604078865
0.203000000000000	0.2278876700230903
0.204000000000000	0.2298563169472061
0.205000000000000	0.23181607937695514
0.206000000000000	0.23376698953083352
0.207000000000000	0.2357090792864719
0.208000000000000	0.2376423801856562
0.209000000000000	0.23956692343920416
0.210000000000000	0.2414827399312739
0.211000000000000	0.24338986022425435
0.212000000000000	0.24528831456306344
0.213000000000000	0.24717813287959034
0.214000000000000	0.24905934479697578
0.215000000000000	0.25093197963384606
0.216000000000000	0.25279606640845453
0.217000000000000	0.25465163384275025
0.218000000000000	0.2564987103663
0.219000000000000	0.2583373241205442
0.220000000000000	0.26016750296196567
0.221000000000000	0.2619892744665405
0.222000000000000	0.2638026659331062
0.223000000000000	0.2656077043870684
0.224000000000000	0.2674044165839726
0.225000000000000	0.26919282901301367
0.226000000000000	0.2709729679005435
0.227000000000000	0.2727448592131423
0.228000000000000	0.2745085286615443
0.229000000000000	0.27626400170339527
0.230000000000000	0.2780113035465377
0.231000000000000	0.27975045915233343
0.232000000000000	0.28148149323863003
0.233000000000000	0.2832044302828898
0.234000000000000	0.2849192945250534
0.235000000000000	0.28662610997060134
0.236000000000000	0.28832490039338055
0.237000000000000	0.2900156893384477
0.238000000000000	0.2916985001248851
0.239000000000000	0.2933733558485411
0.240000000000000	0.2950402793845224
0.241000000000000	0.2966992933903274
0.242000000000000	0.2983504203079477
0.243000000000000	0.29999368236668356
0.244000000000000	0.3016291015856116
0.245000000000000	0.3032566997760643
0.246000000000000	0.30487649854406207
0.247000000000000	0.3064885192927189
0.248000000000000	0.3080927832245979
0.249000000000000	0.3096893113438466
0.250000000000000	0.3112781244591325
0.251000000000000	0.3128592431848387
0.252000000000000	0.3144326879441559
0.253000000000000	0.3159984789708665
0.254000000000000	0.3175566363115496
0.255000000000000	0.31910717982764614
0.256000000000000	0.3206501291977104
0.257000000000000	0.3221855039190835
0.258000000000000	0.3237133233102514
0.259000000000000	0.3252336065126469
0.260000000000000	0.32674637249261784
0.261000000000000	0.32825164004334173
0.262000000000000	0.32974942778670313
0.263000000000000	0.3312397541751453
0.264000000000000	0.3327226374934471
0.265000000000000	0.33419809586074933
0.266000000000000	0.3356661472318603
0.267000000000000	0.33712680939942596
0.268000000000000	0.3385800999954849
0.269000000000000	0.34002603649312346
0.270000000000000	0.34146463620817546
0.271000000000000	0.3428959163008507
0.272000000000000	0.34431989377734395
0.273000000000000	0.34573658549140496
0.274000000000000	0.34714600814598784
0.275000000000000	0.3485481782946158
0.276000000000000	0.3499431123430172
0.277000000000000	0.35133082655080383
0.278000000000000	0.35271133703241464
0.279000000000000	0.35408465975911074
0.280000000000000	0.3554508105601307
0.281000000000000	0.3568098051241506
0.282000000000000	0.3581616590006761
0.283000000000000	0.35950638760139875
0.284000000000000	0.36084400620154977
0.285000000000000	0.3621745299412007
0.286000000000000	0.3634979738266908
0.287000000000000	0.36481435273167273
0.288000000000000	0.36612368139862417
0.289000000000000	0.3674259744399828
0.290000000000000	0.3687212463394045
0.291000000000000	0.3700095114529398
0.292000000000000	0.37129078401035986
0.293000000000000	0.3725650781161236
0.294000000000000	0.37383240775074245
0.295000000000000	0.3750927867718321
0.296000000000000	0.3763462289152606
0.297000000000000	0.3775927477962673
0.298000000000000	0.3788323569106148
0.299000000000000	0.38006506963540676
0.300000000000000	0.3812908992306763
0.301000000000000	0.3825098588399862
0.302000000000000	0.383721961491576
0.303000000000000	0.384927220099492
0.304000000000000	0.3861256474644641
0.305000000000000	0.3873172562752063
0.306000000000000	0.38850205910882263
0.307000000000000	0.38968006843235337
0.308000000000000	0.390851296603444
0.309000000000000	0.39201575587134874
0.310000000000000	0.3931734583778568
0.311000000000000	0.3943244161582129
0.312000000000000	0.3954686411420223
0.313000000000000	0.3966061451541427
0.314000000000000	0.3977369399155668
0.315000000000000	0.3988610370442902
0.316000000000000	0.39997844805616944
0.317000000000000	0.40108918436576113
0.318000000000000	0.4021932572871758
0.319000000000000	0.40329067803487306
0.320000000000000	0.4043814577244941
0.321000000000000	0.4054656073736551
0.322000000000000	0.4065431379027328
0.323000000000000	0.40761406013567725
0.324000000000000	0.4086783848007116
0.325000000000000	0.4097361225311662
0.326000000000000	0.410787283866183
0.327000000000000	0.4118318792514707
0.328000000000000	0.4128699190400288
0.329000000000000	0.41390141349286913
0.330000000000000	0.41492637277972744
0.331000000000000	0.41594480697976066
0.332000000000000	0.4169567260821947
0.333000000000000	0.41796213998723886
0.334000000000000	0.41896105850629306
0.335000000000000	0.4199534913630799
0.336000000000000	0.42093944819406426
0.337000000000000	0.42191893854913043
0.338000000000000	0.4228919718923302
0.339000000000000	0.4238585576022552
0.340000000000000	0.4248187049730301
0.341000000000000	0.42577242321453823
0.342000000000000	0.4267197214532863
0.343000000000000	0.4276606087330419
0.344000000000000	0.42859509401510354
0.345000000000000	0.4295231861792266
0.346000000000000	0.4304448940240344
0.347000000000000	0.4313602262676075
0.348000000000000	0.432269191548067
0.349000000000000	0.4331717984240897
0.350000000000000	0.4340680553754912
0.351000000000000	0.43495797080374543
0.352000000000000	0.4358415530325215
0.353000000000000	0.43671881030820814
0.354000000000000	0.4375897508004163
0.355000000000000	0.43845438260256353
0.356000000000000	0.4393127137322361
0.357000000000000	0.4401647521318284
0.358000000000000	0.44101050566894506
0.359000000000000	0.44184998213699866
0.360000000000000	0.4426831892554923
0.361000000000000	0.4435101346706889
0.362000000000000	0.44433082595598017
0.363000000000000	0.4451452706123662
0.364000000000000	0.4459534760689152
0.365000000000000	0.44675544968319314
0.366000000000000	0.4475511987417433
0.367000000000000	0.44834073046048784
0.368000000000000	0.4491240519851527
0.369000000000000	0.44990117039181254
0.370000000000000	0.45067209268706554
0.371000000000000	0.45143682580869615
0.372000000000000	0.45219537662595766
0.373000000000000	0.4529477519400049
0.374000000000000	0.45369395848429184
0.375000000000000	0.45443400292496505
0.376000000000000	0.4551678918612525
0.377000000000000	0.45589563182584747
0.378000000000000	0.4566172292852868
0.379000000000000	0.45733269064032456
0.380000000000000	0.4580420222262991
0.381000000000000	0.458745230313518
0.382000000000000	0.45944232110752736
0.383000000000000	0.46013330074963765
0.384000000000000	0.4608181753171039
0.385000000000000	0.46149695082355513
0.386000000000000	0.4621696332193215
0.387000000000000	0.4628362283917512
0.388000000000000	0.4634967421655787
0.389000000000000	0.46415118030321423
0.390000000000000	0.46479954850508576
0.391000000000000	0.46544185240995595
0.392000000000000	0.46607809759522545
0.393000000000000	0.46670828957725563
0.394000000000000	0.46733243381166656
0.395000000000000	0.4679505356936393
0.396000000000000	0.46856260055824495
0.397000000000000	0.46916863368057493
0.398000000000000	0.4697686402763743
0.399000000000000	0.47036262550194863
0.400000000000000	0.4709505944546687
0.401000000000000	0.47153255217318146
0.402000000000000	0.47210850363769097
0.403000000000000	0.4726784537702262
0.404000000000000	0.4732424074349135
0.405000000000000	0.47380036943822534
0.406000000000000	0.4743523445292418
0.407000000000000	0.47489833739994436
0.408000000000000	0.47543835268537793
0.409000000000000	0.47597239496397625
0.410000000000000	0.47650046875782415
0.411000000000000	0.4770225785327741
0.412000000000000	0.4775387286988182
0.413000000000000	0.4780489236102554
0.414000000000000	0.47855316756592914
0.415000000000000	0.47905146480945904
0.416000000000000	0.47954381952946035
0.417000000000000	0.480030235859767
0.418000000000000	0.4805107178796567
0.419000000000000	0.48098526961402754
0.420000000000000	0.48145389503365354
0.421000000000000	0.48191659805536624
0.422000000000000	0.4823733825422625
0.423000000000000	0.4828242523039049
0.424000000000000	0.48326921109651844
0.425000000000000	0.48370826262318567
0.426000000000000	0.48414141053403514
0.427000000000000	0.48456865842643126
0.428000000000000	0.4849900098451574
0.429000000000000	0.4854054682825988
0.430000000000000	0.4858150371789196
0.431000000000000	0.4862187199222421
0.432000000000000	0.48661651984880927
0.433000000000000	0.48700844024317114
0.434000000000000	0.487394484338336
0.435000000000000	0.48777465531594466
0.436000000000000	0.48814895630642696
0.437000000000000	0.4885173903891564
0.438000000000000	0.48887996059261274
0.439000000000000	0.4892366698945321
0.440000000000000	0.48958752122205573
0.441000000000000	0.48993251745187716
0.442000000000000	0.4902716614103876
0.443000000000000	0.4906049558738167
0.444000000000000	0.49093240356836865
0.445000000000000	0.49125400717036893
0.446000000000000	0.49156976930638074
0.447000000000000	0.4918796925533502
0.448000000000000	0.4921837794387254
0.449000000000000	0.4924820324406043
0.450000000000000	0.4927744539878125
0.451000000000000	0.4930610464600562
0.452000000000000	0.4933418121880535
0.453000000000000	0.4936167534536142
0.454000000000000	0.493885872489767
0.455000000000000	0.49414917148089166
0.456000000000000	0.49440665256278027
0.457000000000000	0.4946583178227809
0.458000000000000	0.49490416929988834
0.459000000000000	0.4951442089848421
0.460000000000000	0.4953784388202258
0.461000000000000	0.4956068607005617
0.462000000000000	0.4958294764724047
0.463000000000000	0.49604628793443106
0.464000000000000	0.49625729683752773
0.465000000000000	0.49646250488487653
0.466000000000000	0.4966619137320387
0.467000000000000	0.4968555249870319
0.468000000000000	0.49704334021042107
0.469000000000000	0.49722536091536984
0.470000000000000	0.49740158856773964
0.471000000000000	0.4975720245861467
0.472000000000000	0.4977366703420346
0.473000000000000	0.49789552715974106
0.474000000000000	0.49804859631656107
0.475000000000000	0.49819587904281204
0.476000000000000	0.4983373765218819
0.477000000000000	0.4984730898903077
0.478000000000000	0.49860302023780967
0.479000000000000	0.4987271686073541
0.480000000000000	0.49884553599520176
0.481000000000000	0.4989581233509568
0.482000000000000	0.49906493157761067
0.483000000000000	0.49916596153158743
0.484000000000000	0.4992612140227841
0.485000000000000	0.4993506898146105
0.486000000000000	0.4994343896240243
0.487000000000000	0.49951231412156893
0.488000000000000	0.49958446393139866
0.489000000000000	0.4996508396313204
0.490000000000000	0.4997114417528099
0.491000000000000	0.49976627078104396
0.492000000000000	0.49981532715492083
0.493000000000000	0.4998586112670831
0.494000000000000	0.4998961234639354
0.495000000000000	0.4999278640456599
0.496000000000000	0.4999538332662391
0.497000000000000	0.49997403133345075
0.498000000000000	0.49998845840889516
0.499000000000000	0.49999711460799456
0.500000000000000	0.5
0.501000000000000	0.49999711460799456
0.502000000000000	0.49998845840889516
0.503000000000000	0.49997403133345064
0.504000000000000	0.499953833266239
0.505000000000000	0.4999278640456599
0.506000000000000	0.4998961234639354
0.507000000000000	0.4998586112670831
0.508000000000000	0.49981532715492083
0.509000000000000	0.49976627078104396
0.510000000000000	0.4997114417528099
0.511000000000000	0.4996508396313203
0.512000000000000	0.49958446393139855
0.513000000000000	0.49951231412156893
0.514000000000000	0.4994343896240241
0.515000000000000	0.4993506898146105
0.516000000000000	0.4992612140227841
0.517000000000000	0.49916596153158743
0.518000000000000	0.49906493157761067
0.519000000000000	0.4989581233509568
0.520000000000000	0.49884553599520187
0.521000000000000	0.498727168607354
0.522000000000000	0.4986030202378098
0.523000000000000	0.4984730898903077
0.524000000000000	0.4983373765218819
0.525000000000000	0.49819587904281204
0.526000000000000	0.49804859631656095
0.527000000000000	0.49789552715974106
0.528000000000000	0.4977366703420345
0.529000000000000	0.4975720245861466
0.530000000000000	0.49740158856773964
0.531000000000000	0.49722536091536984
0.532000000000000	0.49704334021042085
0.533000000000000	0.496855524987032
0.534000000000000	0.4966619137320387
0.535000000000000	0.49646250488487653
0.536000000000000	0.4962572968375276
0.537000000000000	0.4960462879344312
0.538000000000000	0.4958294764724047
0.539000000000000	0.4956068607005617
0.540000000000000	0.4953784388202258
0.541000000000000	0.4951442089848421
0.542000000000000	0.49490416929988834
0.543000000000000	0.4946583178227809
0.544000000000000	0.4944066525627804
0.545000000000000	0.49414917148089166
0.546000000000000	0.4938858724897668
0.547000000000000	0.493616753453614
0.548000000000000	0.4933418121880535
0.549000000000000	0.4930610464600562
0.550000000000000	0.4927744539878125
0.551000000000000	0.49248203244060407
0.552000000000000	0.49218377943872516
0.553000000000000	0.4918796925533503
0.554000000000000	0.49156976930638074
0.555000000000000	0.4912540071703688
0.556000000000000	0.4909324035683684
0.557000000000000	0.4906049558738168
0.558000000000000	0.4902716614103876
0.559000000000000	0.48993251745187716
0.560000000000000	0.4895875212220555
0.561000000000000	0.48923666989453196
0.562000000000000	0.48887996059261263
0.563000000000000	0.4885173903891562
0.564000000000000	0.48814895630642696
0.565000000000000	0.48777465531594455
0.566000000000000	0.48739448433833577
0.567000000000000	0.48700844024317125
0.568000000000000	0.48661651984880927
0.569000000000000	0.48621871992224197
0.570000000000000	0.4858150371789196
0.571000000000000	0.4854054682825988
0.572000000000000	0.4849900098451576
0.573000000000000	0.48456865842643104
0.574000000000000	0.48414141053403514
0.575000000000000	0.4837082626231858
0.576000000000000	0.48326921109651866
0.577000000000000	0.482824252303905
0.578000000000000	0.4823733825422627
0.579000000000000	0.48191659805536624
0.580000000000000	0.48145389503365354
0.581000000000000	0.48098526961402754
0.582000000000000	0.4805107178796568
0.583000000000000	0.4800302358597671
0.584000000000000	0.47954381952946035
0.585000000000000	0.47905146480945926
0.586000000000000	0.47855316756592936
0.587000000000000	0.47804892361025564
0.588000000000000	0.4775387286988182
0.589000000000000	0.4770225785327741
0.590000000000000	0.47650046875782415
0.591000000000000	0.47597239496397625
0.592000000000000	0.47543835268537804
0.593000000000000	0.47489833739994447
0.594000000000000	0.4743523445292417
0.595000000000000	0.47380036943822534
0.596000000000000	0.4732424074349135
0.597000000000000	0.4726784537702262
0.598000000000000	0.47210850363769097
0.599000000000000	0.47153255217318146
0.600000000000000	0.47095059445466847
0.601000000000000	0.47036262550194863
0.602000000000000	0.4697686402763742
0.603000000000000	0.4691686336805748
0.604000000000000	0.46856260055824495
0.605000000000000	0.4679505356936392
0.606000000000000	0.46733243381166645
0.607000000000000	0.46670828957725563
0.608000000000000	0.46607809759522545
0.609000000000000	0.46544185240995595
0.610000000000000	0.46479954850508576
0.611000000000000	0.46415118030321423
0.612000000000000	0.4634967421655787
0.613000000000000	0.4628362283917511
0.614000000000000	0.4621696332193216
0.615000000000000	0.46149695082355513
0.616000000000000	0.4608181753171039
0.617000000000000	0.46013330074963765
0.618000000000000	0.45944232110752736
0.619000000000000	0.45874523031351777
0.620000000000000	0.4580420222262991
0.621000000000000	0.45733269064032456
0.622000000000000	0.4566172292852868
0.623000000000000	0.4558956318258476
0.624000000000000	0.4551678918612524
0.625000000000000	0.45443400292496505
0.626000000000000	0.45369395848429206
0.627000000000000	0.4529477519400049
0.628000000000000	0.45219537662595766
0.629000000000000	0.45143682580869604
0.630000000000000	0.45067209268706554
0.631000000000000	0.44990117039181254
0.632000000000000	0.44912405198515293
0.633000000000000	0.44834073046048784
0.634000000000000	0.4475511987417433
0.635000000000000	0.44675544968319314
0.636000000000000	0.4459534760689152
0.637000000000000	0.4451452706123663
0.638000000000000	0.44433082595598006
0.639000000000000	0.4435101346706888
0.640000000000000	0.4426831892554923
0.641000000000000	0.44184998213699866
0.642000000000000	0.44101050566894506
0.643000000000000	0.4401647521318284
0.644000000000000	0.4393127137322361
0.645000000000000	0.43845438260256353
0.646000000000000	0.43758975080041607
0.647000000000000	0.4367188103082079
0.648000000000000	0.4358415530325217
0.649000000000000	0.43495797080374543
0.650000000000000	0.434068055375491
0.651000000000000	0.4331717984240897
0.652000000000000	0.43226919154806676
0.653000000000000	0.4313602262676075
0.654000000000000	0.4304448940240344
0.655000000000000	0.42952318617922636
0.656000000000000	0.42859509401510354
0.657000000000000	0.4276606087330419
0.658000000000000	0.4267197214532863
0.659000000000000	0.4257724232145381
0.660000000000000	0.42481870497302987
0.661000000000000	0.4238585576022553
0.662000000000000	0.4228919718923303
0.663000000000000	0.42191893854913054
0.664000000000000	0.42093944819406426
0.665000000000000	0.4199534913630799
0.666000000000000	0.41896105850629284
0.667000000000000	0.41796213998723875
0.668000000000000	0.4169567260821947
0.669000000000000	0.41594480697976055
0.670000000000000	0.41492637277972744
0.671000000000000	0.41390141349286913
0.672000000000000	0.4128699190400287
0.673000000000000	0.4118318792514706
0.674000000000000	0.41078728386618313
0.675000000000000	0.4097361225311661
0.676000000000000	0.4086783848007115
0.677000000000000	0.40761406013567725
0.678000000000000	0.40654313790273267
0.679000000000000	0.4054656073736549
0.680000000000000	0.40438145772449396
0.681000000000000	0.40329067803487306
0.682000000000000	0.4021932572871758
0.683000000000000	0.4010891843657609
0.684000000000000	0.3999784480561692
0.685000000000000	0.3988610370442902
0.686000000000000	0.3977369399155668
0.687000000000000	0.39660614515414283
0.688000000000000	0.39546864114202207
0.689000000000000	0.3943244161582129
0.690000000000000	0.3931734583778568
0.691000000000000	0.3920157558713486
0.692000000000000	0.39085129660344387
0.693000000000000	0.38968006843235337
0.694000000000000	0.3885020591088223
0.695000000000000	0.3873172562752061
0.696000000000000	0.386125647464464
0.697000000000000	0.384927220099492
0.698000000000000	0.3837219614915758
0.699000000000000	0.382509858839986
0.700000000000000	0.38129089923067605
0.701000000000000	0.38006506963540665
0.702000000000000	0.3788323569106147
0.703000000000000	0.3775927477962673
0.704000000000000	0.3763462289152608
0.705000000000000	0.3750927867718321
0.706000000000000	0.37383240775074267
0.707000000000000	0.3725650781161236
0.708000000000000	0.37129078401035975
0.709000000000000	0.3700095114529398
0.710000000000000	0.3687212463394046
0.711000000000000	0.3674259744399828
0.712000000000000	0.36612368139862417
0.713000000000000	0.36481435273167273
0.714000000000000	0.3634979738266908
0.715000000000000	0.3621745299412005
0.716000000000000	0.3608440062015499
0.717000000000000	0.35950638760139864
0.718000000000000	0.3581616590006761
0.719000000000000	0.3568098051241506
0.720000000000000	0.3554508105601307
0.721000000000000	0.35408465975911096
0.722000000000000	0.35271133703241453
0.723000000000000	0.35133082655080383
0.724000000000000	0.3499431123430172
0.725000000000000	0.3485481782946158
0.726000000000000	0.34714600814598784
0.727000000000000	0.34573658549140496
0.728000000000000	0.34431989377734395
0.729000000000000	0.3428959163008507
0.730000000000000	0.3414646362081757
0.731000000000000	0.34002603649312346
0.732000000000000	0.3385800999954851
0.733000000000000	0.3371268093994261
0.734000000000000	0.3356661472318603
0.735000000000000	0.3341980958607492
0.736000000000000	0.3327226374934469
0.737000000000000	0.3312397541751453
0.738000000000000	0.32974942778670313
0.739000000000000	0.32825164004334173
0.740000000000000	0.32674637249261784
0.741000000000000	0.3252336065126469
0.742000000000000	0.3237133233102516
0.743000000000000	0.3221855039190835
0.744000000000000	0.3206501291977104
0.745000000000000	0.31910717982764614
0.746000000000000	0.3175566363115496
0.747000000000000	0.3159984789708665
0.748000000000000	0.3144326879441559
0.749000000000000	0.3128592431848386
0.750000000000000	0.3112781244591323
0.751000000000000	0.3096893113438465
0.752000000000000	0.3080927832245979
0.753000000000000	0.30648851929271914
0.754000000000000	0.30487649854406196
0.755000000000000	0.30325669977606395
0.756000000000000	0.30162910158561185
0.757000000000000	0.29999368236668333
0.758000000000000	0.2983504203079477
0.759000000000000	0.2966992933903275
0.760000000000000	0.2950402793845224
0.761000000000000	0.29337335584854074
0.762000000000000	0.2916985001248852
0.763000000000000	0.29001568933844735
0.764000000000000	0.28832490039338077
0.765000000000000	0.28662610997060134
0.766000000000000	0.28491929452505305
0.767000000000000	0.28320443028288955
0.768000000000000	0.2814814932386298
0.769000000000000	0.2797504591523333
0.770000000000000	0.2780113035465379
0.771000000000000	0.27626400170339516
0.772000000000000	0.2745085286615444
0.773000000000000	0.2727448592131423
0.774000000000000	0.27097296790054326
0.775000000000000	0.2691928290130139
0.776000000000000	0.2674044165839726
0.777000000000000	0.26560770438706827
0.778000000000000	0.2638026659331063
0.779000000000000	0.2619892744665402
0.780000000000000	0.26016750296196534
0.781000000000000	0.258337324120544
0.782000000000000	0.2564987103663001
0.783000000000000	0.25465163384275047
0.784000000000000	0.25279606640845453
0.785000000000000	0.25093197963384606
0.786000000000000	0.2490593447969759
0.787000000000000	0.24717813287959023
0.788000000000000	0.2452883145630631
0.789000000000000	0.24338986022425413
0.790000000000000	0.24148273993127356
0.791000000000000	0.23956692343920438
0.792000000000000	0.2376423801856561
0.793000000000000	0.23570907928647178
0.794000000000000	0.2337669895308334
0.795000000000000	0.23181607937695503
0.796000000000000	0.2298563169472061
0.797000000000000	0.22788767002308985
0.798000000000000	0.22591010604078887
0.799000000000000	0.2239235920856688
0.800000000000000	0.22192809488736231
0.801000000000000	0.21992358081452412
0.802000000000000	0.21791001586947778
0.803000000000000	0.2158873656827709
0.804000000000000	0.2138555955075675
0.805000000000000	0.21181467021431954
0.806000000000000	0.20976455428424257
0.807000000000000	0.20770521180417878
0.808000000000000	0.2056366064601749
0.809000000000000	0.20355870153140732
0.810000000000000	0.20147145988389736
0.811000000000000	0.19937484396409588
0.812000000000000	0.19726881579234568
0.813000000000000	0.19515333695614978
0.814000000000000	0.19302836860326789
0.815000000000000	0.19089387143504066
0.816000000000000	0.18874980569885613
0.817000000000000	0.18659613118108376
0.818000000000000	0.1844328071995739
0.819000000000000	0.18225979259604308
0.820000000000000	0.18007704572827965
0.821000000000000	0.17788452446220737
0.822000000000000	0.17568218616372477
0.823000000000000	0.17346998769039845
0.824000000000000	0.17124788538295044
0.825000000000000	0.16901583505655748
0.826000000000000	0.1667737919919463
0.827000000000000	0.16452171092628942
0.828000000000000	0.16225954604390114
0.829000000000000	0.15998725096662048
0.830000000000000	0.1577047787442193
0.831000000000000	0.1554120818443101
0.832000000000000	0.1531091121418664
0.833000000000000	0.150795820909418
0.834000000000000	0.14847215880561615
0.835000000000000	0.14613807586474648
0.836000000000000	0.14379352148510394
0.837000000000000	0.14143844441778397
0.838000000000000	0.13907279275469342
0.839000000000000	0.13669651391662208
0.840000000000000	0.13430955464056626
0.841000000000000	0.13191186096729846
0.842000000000000	0.12950337822826163
0.843000000000000	0.12708405103190779
0.844000000000000	0.12465382325063668
0.845000000000000	0.12221263800631321
0.846000000000000	0.11976043765565714
0.847000000000000	0.11729716377573884
0.848000000000000	0.11482275714914714
0.849000000000000	0.11233715774747055
0.850000000000000	0.10984030471640038
0.851000000000000	0.10733213635845407
0.852000000000000	0.10481259011659072
0.853000000000000	0.10228160255663998
0.854000000000000	0.09973910934970587
0.855000000000000	0.09718504525376082
0.856000000000000	0.09461934409501227
0.857000000000000	0.09204193874836508
0.858000000000000	0.08945276111775857
0.859000000000000	0.08685174211591695
0.860000000000000	0.08423881164285596
0.861000000000000	0.08161389856483603
0.862000000000000	0.07897693069185663
0.863000000000000	0.07632783475505667
0.864000000000000	0.07366653638280407
0.865000000000000	0.07099296007688971
0.866000000000000	0.06830702918740184
0.867000000000000	0.06560866588709802
0.868000000000000	0.06289779114495397
0.869000000000000	0.06017432469896722
0.870000000000000	0.05743818502799192
0.871000000000000	0.05468928932287609
0.872000000000000	0.05192755345660327
0.873000000000000	0.04915289195349004
0.874000000000000	0.046365217957510696
0.875000000000000	0.043564443199596514
0.876000000000000	0.04075047796346731
0.877000000000000	0.03792323105132933
0.878000000000000	0.03508260974737065
0.879000000000000	0.032228519780791776
0.880000000000000	0.02936086528736437
0.881000000000000	0.026479548769557715
0.882000000000000	0.023584471055656753
0.883000000000000	0.020675531257233426
0.884000000000000	0.01775262672526312
0.885000000000000	0.01481565300471388
0.886000000000000	0.011864503787526681
0.887000000000000	0.008899070864127112
0.888000000000000	0.005919244072741359
0.889000000000000	0.0029249112475595584
0.890000000000000	-8.404183547211508e-05
0.891000000000000	-0.0031077315146303963
0.892000000000000	-0.00614627630047937
0.893000000000000	-0.009199796936087745
0.894000000000000	-0.012268416459498166
0.895000000000000	-0.015352260268550189
0.896000000000000	-0.0184514561881996
0.897000000000000	-0.021566134540361714
0.898000000000000	-0.024696428216555433
0.899000000000000	-0.02784247275333246
0.900000000000000	-0.03100440641072133
0.901000000000000	-0.03418237025379267
0.902000000000000	-0.03737650823757188
0.903000000000000	-0.040586967295279386
0.904000000000000	-0.043813897430473814
0.905000000000000	-0.04705745181271692
0.906000000000000	-0.05031778687749988
0.907000000000000	-0.05359506243032969
0.908000000000000	-0.05688944175530852
0.909000000000000	-0.06020109172843785
0.910000000000000	-0.06353018293593116
0.911000000000000	-0.06687688979759299
0.912000000000000	-0.07024139069628527
0.913000000000000	-0.07362386811234717
0.914000000000000	-0.07702450876536926
0.915000000000000	-0.0804435037614531
0.916000000000000	-0.08388104874812963
0.917000000000000	-0.08733734407637261
0.918000000000000	-0.09081259497047162
0.919000000000000	-0.09430701170619232
0.920000000000000	-0.09782080979772712
0.921000000000000	-0.10135421019402435
0.922000000000000	-0.10490743948502473
0.923000000000000	-0.1084807301184702
0.924000000000000	-0.11207432062806283
0.925000000000000	-0.11568845587350352
0.926000000000000	-0.11932338729346675
0.927000000000000	-0.12297937317202146
0.928000000000000	-0.12665667892014643
0.929000000000000	-0.13035557737223047
0.930000000000000	-0.13407634909982086
0.931000000000000	-0.13781928274284377
0.932000000000000	-0.14158467536072572
0.933000000000000	-0.1453728328032296
0.934000000000000	-0.14918407010439538
0.935000000000000	-0.15301871189938687
0.936000000000000	-0.15687709286797968
0.937000000000000	-0.16075955820506604
0.938000000000000	-0.1646664641213223
0.939000000000000	-0.16859817837614377
0.940000000000000	-0.1725550808455234
0.941000000000000	-0.17653756412781485
0.942000000000000	-0.1805460341905541
0.943000000000000	-0.1845809110619694
0.944000000000000	-0.18864262957071526
0.945000000000000	-0.1927316401392402
0.946000000000000	-0.19684840963380879
0.947000000000000	-0.20099342227832323
0.948000000000000	-0.20516718063679967
0.949000000000000	-0.20937020667149236
0.950000000000000	-0.21360304288404408
0.951000000000000	-0.2178662535479544
0.952000000000000	-0.22216042604169078
0.953000000000000	-0.226486172292934
0.954000000000000	-0.23084413034579399
0.955000000000000	-0.23523496606431976
0.956000000000000	-0.23965937498755008
0.957000000000000	-0.2441180843532299
0.958000000000000	-0.24861185530988178
0.959000000000000	-0.25314148533964226
0.960000000000000	-0.2577078109175847
0.961000000000000	-0.26231171043711465
0.962000000000000	-0.2669541074355494
0.963000000000000	-0.27163597415943525
0.964000000000000	-0.27635833551554273
0.965000000000000	-0.28112227346099006
0.966000000000000	-0.2859289318957812
0.967000000000000	-0.2907795221308473
0.968000000000000	-0.2956753290197204
0.969000000000000	-0.30061771785711044
0.970000000000000	-0.30560814216842386
0.971000000000000	-0.3106481525386481
0.972000000000000	-0.3157394066603316
0.973000000000000	-0.3208836808183476
0.974000000000000	-0.3260828830777824
0.975000000000000	-0.3313390685033296
0.976000000000000	-0.336654456816626
0.977000000000000	-0.3420314530003365
0.978000000000000	-0.34747267149121963
0.979000000000000	-0.35298096477828533
0.980000000000000	-0.3585594574581791
0.981000000000000	-0.36421158711441426
0.982000000000000	-0.36994115382091974
0.983000000000000	-0.37575238067195926
0.984000000000000	-0.38164998859172533
0.985000000000000	-0.38763928990060326
0.986000000000000	-0.39372630691534033
0.987000000000000	-0.39991792456221176
0.988000000000000	-0.4062220901522285
0.989000000000000	-0.41264808008368353
0.990000000000000	-0.4192068641040889
0.991000000000000	-0.4259116163127038
0.992000000000000	-0.432778455241693
0.993000000000000	-0.43982755796799156
0.994000000000000	-0.44708491965515235
0.995000000000000	-0.45458530766620586
0.996000000000000	-0.4623776396777217
0.997000000000000	-0.4705359481550774
0.998000000000000	-0.4791859286644994
0.999000000000000	-0.48859224226253845
1.00000000000000	-0.5


==> Avrg_weightSpec_q3_rate_0.5_randomcode.txt <==
delta	spectrum
0.000000000000000	-1.0849625007211563
0.00100000000000000	-1.072554742983695
0.00200000000000000	-1.0621484293856533
0.00300000000000000	-1.0524984488762357
0.00400000000000000	-1.0433401403988736
0.00500000000000000	-1.0345478083873623
0.00600000000000000	-1.0260474203763088
0.00700000000000000	-1.0177900586891475
0.00800000000000000	-1.0097409559628492
0.00900000000000000	-1.0018741170338594
0.0100000000000000	-0.9941693648252452
0.0110000000000000	-0.9866105808048401
0.0120000000000000	-0.9791845908733846
0.0130000000000000	-0.9718804252833679
0.0140000000000000	-0.9646888076364964
0.0150000000000000	-0.9576017906217797
0.0160000000000000	-0.9506124893128813
0.0170000000000000	-0.9437148813931118
0.0180000000000000	-0.9369036545420594
0.0190000000000000	-0.9301740878355704
0.0200000000000000	-0.9235219581793361
0.0210000000000000	-0.9169434654994557
0.0220000000000000	-0.9104351722123695
0.0230000000000000	-0.9039939537214927
0.0240000000000000	-0.8976169575377662
0.0250000000000000	-0.8913015692244861
0.0260000000000000	-0.8850453837989392
0.0270000000000000	-0.878846181539508
0.0280000000000000	-0.8727019073814756
0.0290000000000000	-0.8666106532598048
0.0300000000000000	-0.8605706428895802
0.0310000000000000	-0.8545802185782759
0.0320000000000000	-0.8486378297408768
0.0330000000000000	-0.8427420228520037
0.0340000000000000	-0.8368914326169375
0.0350000000000000	-0.8310847741821452
0.0360000000000000	-0.8253208362366755
0.0370000000000000	-0.8195984748805919
0.0380000000000000	-0.8139166081567062
0.0390000000000000	-0.8082742111582711
0.0400000000000000	-0.8026703116387337
0.0410000000000000	-0.797103986060798
0.0420000000000000	-0.7915743560310378
0.0430000000000000	-0.7860805850743859
0.0440000000000000	-0.7806218757087061
0.0450000000000000	-0.775197466785476
0.0460000000000000	-0.7698066310669498
0.0470000000000000	-0.764448673014093
0.0480000000000000	-0.759122926762904
0.0490000000000000	-0.7538287542691076
0.0500000000000000	-0.7485655436052295
0.0510000000000000	-0.7433327073926482
0.0520000000000000	-0.7381296813579556
0.0530000000000000	-0.7329559229994795
0.0540000000000000	-0.7278109103549645
0.0550000000000000	-0.7226941408603966
0.0560000000000000	-0.7176051302918733
0.0570000000000000	-0.7125434117830758
0.0580000000000000	-0.70750853491171
0.0590000000000000	-0.702500064848971
0.0600000000000000	-0.6975175815666801
0.0610000000000000	-0.6925606790973465
0.0620000000000000	-0.6876289648424789
0.0630000000000000	-0.6827220589262221
0.0640000000000000	-0.6778395935891616
0.0650000000000000	-0.6729812126205431
0.0660000000000000	-0.6681465708255514
0.0670000000000000	-0.6633353335244312
0.0680000000000000	-0.6585471760818986
0.0690000000000000	-0.6537817834640001
0.0700000000000000	-0.6490388498209332
0.0710000000000000	-0.644318078093386
0.0720000000000000	-0.6396191796413043
0.0730000000000000	-0.6349418738931774
0.0740000000000000	-0.6302858880145904
0.0750000000000000	-0.6256509565946592
0.0760000000000000	-0.6210368213492236
0.0770000000000000	-0.6164432308396263
0.0780000000000000	-0.6118699402061727
0.0790000000000000	-0.6073167109151804
0.0800000000000000	-0.6027833105188831
0.0810000000000000	-0.5982695124273469
0.0820000000000000	-0.5937750956916277
0.0830000000000000	-0.5892998447975343
0.0840000000000000	-0.5848435494693618
0.0850000000000000	-0.5804060044826093
0.0860000000000000	-0.5759870094865212
0.0870000000000000	-0.5715863688335019
0.0880000000000000	-0.5672038914173957
0.0890000000000000	-0.5628393905187469
0.0900000000000000	-0.5584926836570532
0.0910000000000000	-0.554163592449594
0.0920000000000000	-0.5498519424764651
0.0930000000000000	-0.5455575631514862
0.0940000000000000	-0.5412802875986611
0.0950000000000000	-0.5370199525338732
0.0960000000000000	-0.5327763981516298
0.0970000000000000	-0.5285494680164357
0.0980000000000000	-0.5243390089587128
0.0990000000000000	-0.5201448709749417
0.100000000000000	-0.5159669071318049
0.101000000000000	-0.5118049734744888
0.102000000000000	-0.507658928937712
0.103000000000000	-0.5035286352615181
0.104000000000000	-0.4994139569093562
0.105000000000000	-0.49531476098971083
0.106000000000000	-0.49123091718065437
0.107000000000000	-0.48716229765724406
0.108000000000000	-0.48310877702163557
0.109000000000000	-0.479070232235812
0.110000000000000	-0.47504654255662837
0.111000000000000	-0.47103758947351504
0.112000000000000	-0.46704325664841495
0.113000000000000	-0.4630634298570291
0.114000000000000	-0.4590979969335973
0.115000000000000	-0.45514684771644087
0.116000000000000	-0.45120987399589296
0.117000000000000	-0.4472869694639231
0.118000000000000	-0.44337802966549944
0.119000000000000	-0.4394829519515987
0.120000000000000	-0.43560163543379216
0.121000000000000	-0.4317339809403473
0.122000000000000	-0.42787989097372725
0.123000000000000	-0.42403926966984395
0.124000000000000	-0.4202120227576699
0.125000000000000	-0.4163980575215531
0.126000000000000	-0.41259728276358165
0.127000000000000	-0.40880960876765915
0.128000000000000	-0.40503494726454903
0.129000000000000	-0.4012732113982801
0.130000000000000	-0.3975243156931674
0.131000000000000	-0.39378817602218874
0.132000000000000	-0.390064709576208
0.133000000000000	-0.3863538348340584
0.134000000000000	-0.382655471533761
0.135000000000000	-0.3789695406442668
0.136000000000000	-0.3752959643383521
0.137000000000000	-0.37163466596609185
0.138000000000000	-0.3679855700292596
0.139000000000000	-0.36434860215631915
0.140000000000000	-0.36072368907836705
0.141000000000000	-0.35711075860523955
0.142000000000000	-0.3535097396033442
0.143000000000000	-0.3499205619727852
0.144000000000000	-0.34634315662618165
0.145000000000000	-0.34277745546737237
0.146000000000000	-0.3392233913714505
0.147000000000000	-0.3356808981644831
0.148000000000000	-0.3321499106045689
0.149000000000000	-0.32863036436268556
0.150000000000000	-0.3251221960048595
0.151000000000000	-0.32162534297368595
0.152000000000000	-0.3181397435720872
0.153000000000000	-0.3146653369453607
0.154000000000000	-0.31120206306556164
0.155000000000000	-0.30774986271494364
0.156000000000000	-0.3043086774704443
0.157000000000000	-0.30087844968922994
0.158000000000000	-0.29745912249295703
0.159000000000000	-0.29405063975385315
0.160000000000000	-0.2906529460805901
0.161000000000000	-0.2872659868045342
0.162000000000000	-0.28388970796644175
0.163000000000000	-0.28052405630337285
0.164000000000000	-0.27716897923605277
0.165000000000000	-0.27382442485646274
0.166000000000000	-0.2704903419155089
0.167000000000000	-0.26716667981167763
0.168000000000000	-0.2638533885792893
0.169000000000000	-0.26055041887691455
0.170000000000000	-0.25725772197693697
0.171000000000000	-0.2539752497545351
0.172000000000000	-0.25070295467727166
0.173000000000000	-0.24744078979486694
0.174000000000000	-0.24418870872920972
0.175000000000000	-0.24094666566459888
0.176000000000000	-0.23771461533815508
0.177000000000000	-0.23449251303075758
0.178000000000000	-0.23128031455743137
0.179000000000000	-0.2280779762589491
0.180000000000000	-0.22488545499289314
0.181000000000000	-0.2217027081251155
0.182000000000000	-0.21852969352163854
0.183000000000000	-0.21536636954005817
0.184000000000000	-0.2122126950223
0.185000000000000	-0.20906862928611547
0.186000000000000	-0.20593413211788847
0.187000000000000	-0.20280916376505465
0.188000000000000	-0.19969368492882822
0.189000000000000	-0.19658765675706036
0.190000000000000	-0.19349104083725888
0.191000000000000	-0.19040379918974892
0.192000000000000	-0.1873258942608702
0.193000000000000	-0.18425728891698578
0.194000000000000	-0.18119794643691411
0.195000000000000	-0.1781478305068367
0.196000000000000	-0.17510690521350858
0.197000000000000	-0.17207513503848437
0.198000000000000	-0.16905248485167967
0.199000000000000	-0.16603891990663222
0.200000000000000	-0.16303440583378936
0.201000000000000	-0.1600389086354873
0.202000000000000	-0.15705239468036236
0.203000000000000	-0.15407483069806593
0.204000000000000	-0.15110618377399887
0.205000000000000	-0.1481464213442013
0.206000000000000	-0.14519551119032037
0.207000000000000	-0.14225342143463604
0.208000000000000	-0.13932012053552878
0.209000000000000	-0.13639557728195972
0.210000000000000	-0.13347976078989232
0.211000000000000	-0.13057264049690587
0.212000000000000	-0.127674186158092
0.213000000000000	-0.12478436784156455
0.214000000000000	-0.12190315592408807
0.215000000000000	-0.11903052108730972
0.216000000000000	-0.11616643431270168
0.217000000000000	-0.11331086687840619
0.218000000000000	-0.11046379035478837
0.219000000000000	-0.10762517660061177
0.220000000000000	-0.10479499775919054
0.221000000000000	-0.10197322625461558
0.222000000000000	-0.09915983478805024
0.223000000000000	-0.09635479633408806
0.224000000000000	-0.09355808413707822
0.225000000000000	-0.0907696717081431
0.226000000000000	-0.08798953282067501
0.227000000000000	-0.08521764150799338
0.228000000000000	-0.08245397205963756
0.229000000000000	-0.07969849901776116
0.230000000000000	-0.07695119717461862
0.231000000000000	-0.074212041568823
0.232000000000000	-0.07148100748251385
0.233000000000000	-0.06875807043828419
0.234000000000000	-0.06604320619610315
0.235000000000000	-0.0633363907506348
0.236000000000000	-0.06063760032777554
0.237000000000000	-0.0579468113827033
0.238000000000000	-0.05526400059627101
0.239000000000000	-0.052589144872666305
0.240000000000000	-0.049922221336634154
0.241000000000000	-0.047263207330829005
0.242000000000000	-0.04461208041320752
0.243000000000000	-0.04196881835445754
0.244000000000000	-0.0393333991354754
0.245000000000000	-0.036705800945190825
0.246000000000000	-0.0340860021770959
0.247000000000000	-0.031473981428446596
0.248000000000000	-0.028869717496597724
0.249000000000000	-0.026273189377239436
0.250000000000000	-0.0236843762620238
0.251000000000000	-0.021103257536377873
0.252000000000000	-0.018529812777002386
0.253000000000000	-0.01596402175028966
0.254000000000000	-0.013405864409606671
0.255000000000000	-0.010855320893473408
0.256000000000000	-0.008312371523444329
0.257000000000000	-0.005776996802072887
0.258000000000000	-0.003249177410904691
0.259000000000000	-0.0007288942085095229
0.260000000000000	0.0017838717714617758
0.261000000000000	0.004289139322185553
0.262000000000000	0.006786927065636439
0.263000000000000	0.009277253453985113
0.264000000000000	0.011760136772337448
0.265000000000000	0.014235595139592272
0.266000000000000	0.016703646510696002
0.267000000000000	0.019164308678269792
0.268000000000000	0.021617599274328825
0.269000000000000	0.024063535772078648
0.270000000000000	0.026502135487019407
0.271000000000000	0.028933415579694532
0.272000000000000	0.031357393056128835
0.273000000000000	0.03377408477026611
0.274000000000000	0.03618350742483156
0.275000000000000	0.03858567757345943
0.276000000000000	0.04098061162191535
0.277000000000000	0.043368325829641785
0.278000000000000	0.04574883631125659
0.279000000000000	0.04812215903795414
0.280000000000000	0.050488309838974565
0.281000000000000	0.05284730440299534
0.282000000000000	0.05519915827952593
0.283000000000000	0.057543886880242257
0.284000000000000	0.059881505480393615
0.285000000000000	0.06221202922006874
0.286000000000000	0.06453547310553409
0.287000000000000	0.06685185201050392
0.288000000000000	0.06916118067746946
0.289000000000000	0.07146347371883022
0.290000000000000	0.07375874561824802
0.291000000000000	0.07604701073180298
0.292000000000000	0.0783282832892036
0.293000000000000	0.08060257739496568
0.294000000000000	0.08286990702958641
0.295000000000000	0.0851302860507559
0.296000000000000	0.08738372819410434
0.297000000000000	0.08963024707509648
0.298000000000000	0.09186985618940469
0.299000000000000	0.0941025689142505
0.300000000000000	0.09632839850953645
0.301000000000000	0.09854735811880855
0.302000000000000	0.10075946077041964
0.303000000000000	0.1029647193783032
0.304000000000000	0.1051631467433658
0.305000000000000	0.1073547555540515
0.306000000000000	0.10953955838766616
0.307000000000000	0.11171756771119656
0.308000000000000	0.11388879588225631
0.309000000000000	0.11605325515018738
0.310000000000000	0.11821095765670053
0.311000000000000	0.12036191543705677
0.312000000000000	0.1225061404208665
0.313000000000000	0.12464364443301146
0.314000000000000	0.12677443919431264
0.315000000000000	0.1288985363231303
0.316000000000000	0.1310159473350112
0.317000000000000	0.133126683644607
0.318000000000000	0.13523075656602024
0.319000000000000	0.13732817731371338
0.320000000000000	0.13941895700333595
0.321000000000000	0.141503106652487
0.322000000000000	0.14358063718158287
0.323000000000000	0.14565155941452024
0.324000000000000	0.1477158840795556
0.325000000000000	0.14977362181001008
0.326000000000000	0.1518247831450259
0.327000000000000	0.15386937853031402
0.328000000000000	0.15590741831887223
0.329000000000000	0.1579389127716344
0.330000000000000	0.15996387205857165
0.331000000000000	0.16198230625860432
0.332000000000000	0.1639942253610851
0.333000000000000	0.16599963926608097
0.334000000000000	0.16799855778513684
0.335000000000000	0.16999099064192147
0.336000000000000	0.17197694747281678
0.337000000000000	0.17395643782799897
0.338000000000000	0.1759294711711743
0.339000000000000	0.17789605688107346
0.340000000000000	0.17985620425187365
0.341000000000000	0.18180992249338201
0.342000000000000	0.18375722073216472
0.343000000000000	0.1856981080119373
0.344000000000000	0.18763259329389714
0.345000000000000	0.1895606854580687
0.346000000000000	0.1914823933028782
0.347000000000000	0.19339772554645518
0.348000000000000	0.19530669082691077
0.349000000000000	0.1972092977029336
0.350000000000000	0.19910555465433477
0.351000000000000	0.2009954700825507
0.352000000000000	0.20287905231136505
0.353000000000000	0.2047563095870517
0.354000000000000	0.20662725007927385
0.355000000000000	0.20849188188133883
0.356000000000000	0.2103502130110797
0.357000000000000	0.21220225141067206
0.358000000000000	0.2140480049478084
0.359000000000000	0.21588748141584224
0.360000000000000	0.2177206885343359
0.361000000000000	0.21954763394954324
0.362000000000000	0.22136832523482397
0.363000000000000	0.2231827698912099
0.364000000000000	0.22499097534775525
0.365000000000000	0.22679294896197155
0.366000000000000	0.22858869802058712
0.367000000000000	0.23037822973933153
0.368000000000000	0.23216155126402094
0.369000000000000	0.23393866967065624
0.370000000000000	0.23570959196590957
0.371000000000000	0.23747432508760857
0.372000000000000	0.23923287590480125
0.373000000000000	0.24098525121884884
0.374000000000000	0.24273145776313565
0.375000000000000	0.24447150220380887
0.376000000000000	0.24620539114009676
0.377000000000000	0.24793313110469106
0.378000000000000	0.2496547285641304
0.379000000000000	0.2513701899191647
0.380000000000000	0.25307952150514335
0.381000000000000	0.25478272959234505
0.382000000000000	0.25647982038637185
0.383000000000000	0.25817080002852033
0.384000000000000	0.2598556745959477
0.385000000000000	0.2615344501023986
0.386000000000000	0.2632071324981593
0.387000000000000	0.26487372767058925
0.388000000000000	0.2665342414444225
0.389000000000000	0.2681886795820585
0.390000000000000	0.2698370477839309
0.391000000000000	0.27147935168879944
0.392000000000000	0.27311559687406906
0.393000000000000	0.27474578885609935
0.394000000000000	0.27636993309044056
0.395000000000000	0.27798803497248303
0.396000000000000	0.2796000998370576
0.397000000000000	0.2812061329594253
0.398000000000000	0.28280613955521816
0.399000000000000	0.2844001247807926
0.400000000000000	0.28598809373350775
0.401000000000000	0.28757005145202497
0.402000000000000	0.2891460029165347
0.403000000000000	0.2907159530490142
0.404000000000000	0.2922799067137576
0.405000000000000	0.2938378687170662
0.406000000000000	0.29538984380807
0.407000000000000	0.2969358366787893
0.408000000000000	0.29847585196422255
0.409000000000000	0.30000989424283353
0.410000000000000	0.30153796803666544
0.411000000000000	0.3030600778116177
0.412000000000000	0.3045762279776616
0.413000000000000	0.30608642288908094
0.414000000000000	0.30759066684472947
0.415000000000000	0.3090889640883012
0.416000000000000	0.3105813188083064
0.417000000000000	0.3120677351386165
0.418000000000000	0.31354821715850045
0.419000000000000	0.3150227688928713
0.420000000000000	0.3164913943124972
0.421000000000000	0.31795409733420943
0.422000000000000	0.3194108818211068
0.423000000000000	0.320861751582749
0.424000000000000	0.3223067103753625
0.425000000000000	0.3237457619020294
0.426000000000000	0.3251789098128788
0.427000000000000	0.3266061577052737
0.428000000000000	0.3280275091240077
0.429000000000000	0.3294429675614423
0.430000000000000	0.3308525364577626
0.431000000000000	0.3322562192010754
0.432000000000000	0.3336540191276407
0.433000000000000	0.3350459395220111
0.434000000000000	0.33643198361718096
0.435000000000000	0.3378121545948105
0.436000000000000	0.3391864555852713
0.437000000000000	0.3405548896680002
0.438000000000000	0.3419174598714565
0.439000000000000	0.3432741691733756
0.440000000000000	0.3446250205008996
0.441000000000000	0.3459700167307207
0.442000000000000	0.34730916068923134
0.443000000000000	0.3486424551526601
0.444000000000000	0.3499699028472041
0.445000000000000	0.3512915064491362
0.446000000000000	0.35260726858520974
0.447000000000000	0.3539171918322037
0.448000000000000	0.35522127871757503
0.449000000000000	0.35651953171944806
0.450000000000000	0.35781195326665194
0.451000000000000	0.3590985457388536
0.452000000000000	0.3603793114668965
0.453000000000000	0.361654252732458
0.454000000000000	0.362923371768616
0.455000000000000	0.36418667075973676
0.456000000000000	0.3654441518416238
0.457000000000000	0.36669581710162436
0.458000000000000	0.367941668578732
0.459000000000000	0.3691817082636859
0.460000000000000	0.37041593809907014
0.461000000000000	0.37164435997940926
0.462000000000000	0.3728669757512486
0.463000000000000	0.37408378721327495
0.464000000000000	0.37529479611636196
0.465000000000000	0.3765000041637203
0.466000000000000	0.37769941301093346
0.467000000000000	0.3788930242658781
0.468000000000000	0.38008083948926474
0.469000000000000	0.38126286019421696
0.470000000000000	0.3824390878465833
0.471000000000000	0.38360952386498837
0.472000000000000	0.3847741696208782
0.473000000000000	0.38593302643858474
0.474000000000000	0.3870860955954052
0.475000000000000	0.3882333783216545
0.476000000000000	0.38937487580072583
0.477000000000000	0.3905105891691514
0.478000000000000	0.39164051951665324
0.479000000000000	0.39276466788619735
0.480000000000000	0.39388303527404545
0.481000000000000	0.3949956226298006
0.482000000000000	0.39610243085645425
0.483000000000000	0.39720346081042934
0.484000000000000	0.3982987133016451
0.485000000000000	0.39938818909345564
0.486000000000000	0.400471888902868
0.487000000000000	0.4015498134004116
0.488000000000000	0.40262196321024235
0.489000000000000	0.403688338910164
0.490000000000000	0.4047489410316538
0.491000000000000	0.40580377005985446
0.492000000000000	0.40685282643375986
0.493000000000000	0.4078961105459269
0.494000000000000	0.4089336227427791
0.495000000000000	0.40996536332451017
0.496000000000000	0.41099133254508224
0.497000000000000	0.41201153061228957
0.498000000000000	0.4130259576877344
0.499000000000000	0.4140346138868385
0.500000000000000	0.4150374992788437
0.501000000000000	0.41603461388683893
0.502000000000000	0.417025957687728
0.503000000000000	0.41801153061229446
0.504000000000000	0.4189913325450825
0.505000000000000	0.4199653633245053
0.506000000000000	0.4209336227427791
0.507000000000000	0.4218961105459267
0.508000000000000	0.42285282643376454
0.509000000000000	0.4238037700598867
0.510000000000000	0.42474894103164273
0.511000000000000	0.4256883389101813
0.512000000000000	0.42662196321024237
0.513000000000000	0.4275498134004112
0.514000000000000	0.428471888902868
0.515000000000000	0.4293881890934539
0.516000000000000	0.43029871330162806
0.517000000000000	0.4312034608104309
0.518000000000000	0.4321024308564543
0.519000000000000	0.4329956226297993
0.520000000000000	0.4338830352740457
0.521000000000000	0.4347646678861976
0.522000000000000	0.435640519516608
0.523000000000000	0.4365105891691521
0.524000000000000	0.43737487580072565
0.525000000000000	0.4382333783216541
0.526000000000000	0.4390860955954048
0.527000000000000	0.43993302643858456
0.528000000000000	0.44077416962087823
0.529000000000000	0.4416095238649902
0.530000000000000	0.4424390878465949
0.531000000000000	0.4432628601942137
0.532000000000000	0.4440808394892646
0.533000000000000	0.44489302426587796
0.534000000000000	0.44569941301088245
0.535000000000000	0.44650000416372015
0.536000000000000	0.44729479611637113
0.537000000000000	0.4480837872132748
0.538000000000000	0.4488669757512487
0.539000000000000	0.44964435997940533
0.540000000000000	0.4504159380990693
0.541000000000000	0.451181708263686
0.542000000000000	0.4519416685787343
0.543000000000000	0.45269581710163265
0.544000000000000	0.4534441518416241
0.545000000000000	0.45418667075973684
0.546000000000000	0.4549233717686161
0.547000000000000	0.455654252732441
0.548000000000000	0.4563793114668975
0.549000000000000	0.4570985457389036
0.550000000000000	0.4578119532666527
0.551000000000000	0.4585195317194479
0.552000000000000	0.45922127871753693
0.553000000000000	0.4599171918321947
0.554000000000000	0.4606072685852196
0.555000000000000	0.46129150644921313
0.556000000000000	0.46196990284721395
0.557000000000000	0.46264245515266
0.558000000000000	0.4633091606892312
0.559000000000000	0.4639700167307208
0.560000000000000	0.4646250205008995
0.561000000000000	0.4652741691733766
0.562000000000000	0.46591745987145905
0.563000000000000	0.4665548896680023
0.564000000000000	0.4671864555852716
0.565000000000000	0.46781215459479064
0.566000000000000	0.4684319836171793
0.567000000000000	0.46904593952201545
0.568000000000000	0.4696540191276417
0.569000000000000	0.4702562192010846
0.570000000000000	0.4708525364577636
0.571000000000000	0.47144296756144244
0.572000000000000	0.47202750912400115
0.573000000000000	0.47260615770527514
0.574000000000000	0.47317890981287913
0.575000000000000	0.47374576190202955
0.576000000000000	0.47430671037536243
0.577000000000000	0.47486175158274846
0.578000000000000	0.47541088182110625
0.579000000000000	0.47595409733421
0.580000000000000	0.4764913943125
0.581000000000000	0.4770227688928721
0.582000000000000	0.4775482171585006
0.583000000000000	0.47806773513861667
0.584000000000000	0.47858131880830634
0.585000000000000	0.4790889640883069
0.586000000000000	0.47959066684477314
0.587000000000000	0.4800864228890991
0.588000000000000	0.48057622797767396
0.589000000000000	0.4810600778116181
0.590000000000000	0.4815379680366678
0.591000000000000	0.4820098942428339
0.592000000000000	0.48247585196422205
0.593000000000000	0.48293583667878814
0.594000000000000	0.48338984380809524
0.595000000000000	0.483837868717069
0.596000000000000	0.4842799067137573
0.597000000000000	0.48471595304907145
0.598000000000000	0.48514600291653465
0.599000000000000	0.48557005145202514
0.600000000000000	0.48598809373351326
0.601000000000000	0.4864001247807923
0.602000000000000	0.48680613955521856
0.603000000000000	0.4872061329594255
0.604000000000000	0.487600099837058
0.605000000000000	0.487988034972483
0.606000000000000	0.48836993309051024
0.607000000000000	0.4887457888561
0.608000000000000	0.48911559687406947
0.609000000000000	0.4894793516887994
0.610000000000000	0.48983704778391335
0.611000000000000	0.4901886795820578
0.612000000000000	0.4905342414444225
0.613000000000000	0.49087372767059523
0.614000000000000	0.4912071324981617
0.615000000000000	0.4915344501023988
0.616000000000000	0.4918556745959499
0.617000000000000	0.49217080002849056
0.618000000000000	0.49247982038637117
0.619000000000000	0.49278272959234504
0.620000000000000	0.4930795215051431
0.621000000000000	0.49337018991916826
0.622000000000000	0.4936547285641304
0.623000000000000	0.4939331311046913
0.624000000000000	0.4942053911400961
0.625000000000000	0.49447150220380887
0.626000000000000	0.49473145776313565
0.627000000000000	0.49498525121884884
0.628000000000000	0.4952328759048015
0.629000000000000	0.49547432508754663
0.630000000000000	0.4957095919659096
0.631000000000000	0.49593866967065625
0.632000000000000	0.4961615512640212
0.633000000000000	0.49637822973933066
0.634000000000000	0.49658869802058736
0.635000000000000	0.4967929489620371
0.636000000000000	0.49699097534775505
0.637000000000000	0.4971827698912097
0.638000000000000	0.49736832523482355
0.639000000000000	0.49754763394953505
0.640000000000000	0.4977206885343357
0.641000000000000	0.4978874814158425
0.642000000000000	0.49804800494780843
0.643000000000000	0.49820225141067387
0.644000000000000	0.49835021301107996
0.645000000000000	0.49849188188140725
0.646000000000000	0.49862725007927433
0.647000000000000	0.4987563095870515
0.648000000000000	0.4988790523113653
0.649000000000000	0.49899547008258893
0.650000000000000	0.4991055546543348
0.651000000000000	0.49920929770293343
0.652000000000000	0.4993066908269108
0.653000000000000	0.4993977255464548
0.654000000000000	0.499482393302878
0.655000000000000	0.4995606854580743
0.656000000000000	0.49963259329394627
0.657000000000000	0.49969810801188363
0.658000000000000	0.4997572207321659
0.659000000000000	0.49980992249338185
0.660000000000000	0.4998562042518737
0.661000000000000	0.4998960568811259
0.662000000000000	0.4999294711711746
0.663000000000000	0.4999564378279986
0.664000000000000	0.4999769474729092
0.665000000000000	0.4999909906419242
0.666000000000000	0.4999985577851367
0.667000000000000	0.49999963926608215
0.668000000000000	0.4999942253610852
0.669000000000000	0.4999823062586044
0.670000000000000	0.4999638720585713
0.671000000000000	0.4999389127717133
0.672000000000000	0.499907418318873
0.673000000000000	0.4998693785303143
0.674000000000000	0.4998247831450271
0.675000000000000	0.49977362181000906
0.676000000000000	0.4997158840795557
0.677000000000000	0.4996515594145199
0.678000000000000	0.4995806371815832
0.679000000000000	0.49950310665249864
0.680000000000000	0.49941895700333805
0.681000000000000	0.49932817731371726
0.682000000000000	0.4992307565660201
0.683000000000000	0.4991266836446073
0.684000000000000	0.499015947335012
0.685000000000000	0.4988985363231293
0.686000000000000	0.4987744391944158
0.687000000000000	0.4986436444329867
0.688000000000000	0.4985061404208657
0.689000000000000	0.49836191543705666
0.690000000000000	0.4982109576567053
0.691000000000000	0.4980532551501926
0.692000000000000	0.49788879588228707
0.693000000000000	0.4977175677111967
0.694000000000000	0.4975395583876665
0.695000000000000	0.4973547555540505
0.696000000000000	0.4971631467433657
0.697000000000000	0.49696471937833087
0.698000000000000	0.49675946077041977
0.699000000000000	0.49654735811883954
0.700000000000000	0.49632839850953614
0.701000000000000	0.49610256891425064
0.702000000000000	0.49586985618940504
0.703000000000000	0.4956302470751113
0.704000000000000	0.49538372819410914
0.705000000000000	0.495130286050667
0.706000000000000	0.49486990702958633
0.707000000000000	0.49460257739496716
0.708000000000000	0.49432828328920375
0.709000000000000	0.4940470107318031
0.710000000000000	0.4937587456182484
0.711000000000000	0.4934634737188339
0.712000000000000	0.4931611806774694
0.713000000000000	0.49285185201051607
0.714000000000000	0.49253547310553425
0.715000000000000	0.4922120292200687
0.716000000000000	0.49188150548039355
0.717000000000000	0.4915438868802424
0.718000000000000	0.4911991582795203
0.719000000000000	0.4908473044029955
0.720000000000000	0.4904883098389907
0.721000000000000	0.49012215903795453
0.722000000000000	0.48974883631127164
0.723000000000000	0.4893683258296464
0.724000000000000	0.4889806116219153
0.725000000000000	0.4885856775734594
0.726000000000000	0.4881835074248315
0.727000000000000	0.48777408477026607
0.728000000000000	0.48735739305618764
0.729000000000000	0.4869334155796945
0.730000000000000	0.4865021354870198
0.731000000000000	0.48606353577196715
0.732000000000000	0.4856175992743259
0.733000000000000	0.4851643086782589
0.734000000000000	0.4847036465106964
0.735000000000000	0.4842355951395929
0.736000000000000	0.48376013677233787
0.737000000000000	0.4832772534539891
0.738000000000000	0.4827869270655465
0.739000000000000	0.4822891393221853
0.740000000000000	0.4817838717714611
0.741000000000000	0.481271105791478
0.742000000000000	0.4807508225890951
0.743000000000000	0.4802230031979271
0.744000000000000	0.4796876284765552
0.745000000000000	0.4791446791065266
0.746000000000000	0.4785941355903931
0.747000000000000	0.47803597824973454
0.748000000000000	0.47747018722301227
0.749000000000000	0.47689674246368585
0.750000000000000	0.47631562373797687
0.751000000000000	0.47572681062276057
0.752000000000000	0.47513028250340206
0.753000000000000	0.4745260185715534
0.754000000000000	0.473913997822905
0.755000000000000	0.473294199054908
0.756000000000000	0.472666600864456
0.757000000000000	0.4720311816455376
0.758000000000000	0.4713879195867914
0.759000000000000	0.4707367926691701
0.760000000000000	0.4700777786633916
0.761000000000000	0.4694108551273337
0.762000000000000	0.4687359994037432
0.763000000000000	0.4680531886172965
0.764000000000000	0.46736239967222226
0.765000000000000	0.46666360924944494
0.766000000000000	0.4659567938038969
0.767000000000000	0.4652419295617334
0.768000000000000	0.4645189925174835
0.769000000000000	0.46378795843117704
0.770000000000000	0.4630488028253674
0.771000000000000	0.4623015009822391
0.772000000000000	0.4615460279404118
0.773000000000000	0.4607823584919861
0.774000000000000	0.4600104671793246
0.775000000000000	0.4592303282918866
0.776000000000000	0.4584419158628166
0.777000000000000	0.4576452036659122
0.778000000000000	0.45684016521192894
0.779000000000000	0.4560267737453845
0.780000000000000	0.45520500224080895
0.781000000000000	0.45437482339938806
0.782000000000000	0.45353620964521135
0.783000000000000	0.45268913312159254
0.784000000000000	0.45183356568730404
0.785000000000000	0.45096947891269035
0.786000000000000	0.4500968440758204
0.787000000000000	0.4492156321584353
0.788000000000000	0.44832581384190795
0.789000000000000	0.447427359503096
0.790000000000000	0.44652023921011774
0.791000000000000	0.44560442271804823
0.792000000000000	0.4446798794645328
0.793000000000000	0.4437465785653152
0.794000000000000	0.4428044888096736
0.795000000000000	0.4418535786557989
0.796000000000000	0.4408938162260012
0.797000000000000	0.4399251693019337
0.798000000000000	0.43894760531963617
0.799000000000000	0.4379610913645091
0.800000000000000	0.4369655941661732
0.801000000000000	0.43596108009336776
0.802000000000000	0.434947515148322
0.803000000000000	0.43392486496162097
0.804000000000000	0.4328930947864913
0.805000000000000	0.4318521694931632
0.806000000000000	0.4308020535630861
0.807000000000000	0.4297427110830363
0.808000000000000	0.42867410573901865
0.809000000000000	0.42759620081024985
0.810000000000000	0.4265089591627411
0.811000000000000	0.42541234324293975
0.812000000000000	0.4243063150711548
0.813000000000000	0.423190836234945
0.814000000000000	0.4220658678821121
0.815000000000000	0.4209313707139135
0.816000000000000	0.4197873049776999
0.817000000000000	0.41863363045992763
0.818000000000000	0.41747030647841754
0.819000000000000	0.4162972918748846
0.820000000000000	0.41511454500712364
0.821000000000000	0.413922023741051
0.822000000000000	0.41271968544256854
0.823000000000000	0.4115074869692421
0.824000000000000	0.41028538466179376
0.825000000000000	0.40905333433540103
0.826000000000000	0.40781129127079274
0.827000000000000	0.4065592102051332
0.828000000000000	0.4052970453227285
0.829000000000000	0.4040247502454639
0.830000000000000	0.40274227802306295
0.831000000000000	0.4014495811230854
0.832000000000000	0.4001466114207104
0.833000000000000	0.3988333201882608
0.834000000000000	0.39750965808448124
0.835000000000000	0.3961755751435898
0.836000000000000	0.39483102076394716
0.837000000000000	0.393475943696582
0.838000000000000	0.39211029203358927
0.839000000000000	0.39073401319546575
0.840000000000000	0.3893470539194086
0.841000000000000	0.3879493602461501
0.842000000000000	0.3865408775070429
0.843000000000000	0.385121550310741
0.844000000000000	0.38369132252955596
0.845000000000000	0.3822501372851572
0.846000000000000	0.3807979369344323
0.847000000000000	0.37933466305458374
0.848000000000000	0.377860256427913
0.849000000000000	0.37637465702631423
0.850000000000000	0.3748778039952374
0.851000000000000	0.3733696356373146
0.852000000000000	0.37185008939543196
0.853000000000000	0.3703191018354721
0.854000000000000	0.36877660862854955
0.855000000000000	0.36722254453262804
0.856000000000000	0.36565684337385584
0.857000000000000	0.36407943802720455
0.858000000000000	0.3624902603966558
0.859000000000000	0.3608892413947611
0.860000000000000	0.35927631092169965
0.861000000000000	0.3576513978436806
0.862000000000000	0.35601442997074106
0.863000000000000	0.3543653340338977
0.864000000000000	0.35270403566164776
0.865000000000000	0.3510304593557343
0.866000000000000	0.34934452846624553
0.867000000000000	0.3476461651659408
0.868000000000000	0.345935290423802
0.869000000000000	0.3442118239778109
0.870000000000000	0.342475684306881
0.871000000000000	0.3407267886017198
0.872000000000000	0.33896505273545086
0.873000000000000	0.3371903912323646
0.874000000000000	0.33540271723641824
0.875000000000000	0.3336019424784278
0.876000000000000	0.331787977242326
0.877000000000000	0.32996073033017326
0.878000000000000	0.32812010902621824
0.879000000000000	0.3262660190596527
0.880000000000000	0.32439836456620585
0.881000000000000	0.322517048048369
0.882000000000000	0.32062197033450013
0.883000000000000	0.318713030536077
0.884000000000000	0.3167901260041066
0.885000000000000	0.3148531522835596
0.886000000000000	0.3129020030664036
0.887000000000000	0.31093657014297116
0.888000000000000	0.3089567433515852
0.889000000000000	0.30696241052640594
0.890000000000000	0.3049534574433719
0.891000000000000	0.30292976776421354
0.892000000000000	0.30089122297836446
0.893000000000000	0.298837702342756
0.894000000000000	0.29676908281933323
0.895000000000000	0.2946852390102894
0.896000000000000	0.2925860430906435
0.897000000000000	0.290471364738482
0.898000000000000	0.28834107106228823
0.899000000000000	0.2861950265255111
0.900000000000000	0.28403309286812184
0.901000000000000	0.2818551290250333
0.902000000000000	0.2796609910412382
0.903000000000000	0.2774505319835947
0.904000000000000	0.27522360184835626
0.905000000000000	0.2729800474661259
0.906000000000000	0.2707197124013434
0.907000000000000	0.2684424368485139
0.908000000000000	0.26614805752353465
0.909000000000000	0.2638364075504145
0.910000000000000	0.26150731634294666
0.911000000000000	0.2591606094812531
0.912000000000000	0.25679610858260404
0.913000000000000	0.2544136311664966
0.914000000000000	0.25201299051347736
0.915000000000000	0.2495939955173907
0.916000000000000	0.24715645053069957
0.917000000000000	0.24470015520247101
0.918000000000000	0.24222490430837218
0.919000000000000	0.2397304875726527
0.920000000000000	0.23721668948107455
0.921000000000000	0.2346832890848194
0.922000000000000	0.23213005979382562
0.923000000000000	0.22955676916037349
0.924000000000000	0.22696317865082416
0.925000000000000	0.22434904340534056
0.926000000000000	0.22171411198540958
0.927000000000000	0.21905812610684472
0.928000000000000	0.2163808203586972
0.929000000000000	0.21368192190661373
0.930000000000000	0.21096115017906691
0.931000000000000	0.20821821653600003
0.932000000000000	0.2054528239181186
0.933000000000000	0.20266466647556913
0.934000000000000	0.19985342917444826
0.935000000000000	0.1970187873794571
0.936000000000000	0.19416040641082577
0.937000000000000	0.1912779410737795
0.938000000000000	0.18837103515752074
0.939000000000000	0.18543932090269943
0.940000000000000	0.18248241843331958
0.941000000000000	0.1794999351510267
0.942000000000000	0.17649146508828983
0.943000000000000	0.17345658821692456
0.944000000000000	0.17039486970812656
0.945000000000000	0.16730585913960305
0.946000000000000	0.16418908964503598
0.947000000000000	0.16104407700053747
0.948000000000000	0.15787031864204448
0.949000000000000	0.15466729260735157
0.950000000000000	0.15143445639479958
0.951000000000000	0.14817124573088947
0.952000000000000	0.14487707323715293
0.953000000000000	0.141551326985907
0.954000000000000	0.1381933689330499
0.955000000000000	0.13480253321452418
0.956000000000000	0.13137812429132922
0.957000000000000	0.12791941492561176
0.958000000000000	0.12442564396896194
0.959000000000000	0.12089601393920124
0.960000000000000	0.11732968836125757
0.961000000000000	0.11372578884172824
0.962000000000000	0.11008339184329441
0.963000000000000	0.10640152511943435
0.964000000000000	0.10267916376332487
0.965000000000000	0.09891522581785517
0.966000000000000	0.09510856738306228
0.967000000000000	0.09125797714798956
0.968000000000000	0.08736217025912318
0.969000000000000	0.08341978142172413
0.970000000000000	0.07942935711041987
0.971000000000000	0.07538934674019582
0.972000000000000	0.07129809261849895
0.973000000000000	0.06715381846049562
0.974000000000000	0.06295461620108278
0.975000000000000	0.058698430775513843
0.976000000000000	0.054383042462246456
0.977000000000000	0.05000604627850702
0.978000000000000	0.04556482778762483
0.979000000000000	0.04105653450055091
0.980000000000000	0.0364780418206645
0.981000000000000	0.03182591216442954
0.982000000000000	0.02709634545794093
0.983000000000000	0.022285118606884202
0.984000000000000	0.017387510687118413
0.985000000000000	0.012398209378220448
0.986000000000000	0.007311192363503638
0.987000000000000	0.0021195747166313783
0.988000000000000	-0.0031845908733854067
0.989000000000000	-0.008610580804841783
0.990000000000000	-0.014169364825248332
0.991000000000000	-0.01987411703386477
0.992000000000000	-0.025740955962854306
0.993000000000000	-0.031790058689150635
0.994000000000000	-0.038047420376309704
0.995000000000000	-0.04454780838736272
0.996000000000000	-0.0513401403988778
0.997000000000000	-0.058498448876233455
0.998000000000000	-0.06614842938565513
0.999000000000000	-0.07455474298369524
1.00000000000000	-0.0849625007211563


==> Avrg_weightSpec_q4_rate_0.5_randomcode.txt <==
delta	spectrum
0.000000000000000	-1.5
0.00100000000000000	-1.4875918814083362
0.00200000000000000	-1.4771844845250777
0.00300000000000000	-1.467532697213609
0.00400000000000000	-1.4583718573289983
0.00500000000000000	-1.4495762682141315
0.00600000000000000	-1.4410718963101556
0.00700000000000000	-1.4328098228444637
0.00800000000000000	-1.424755279355443
0.00900000000000000	-1.416882269578333
0.0100000000000000	-1.4091706153324122
0.0110000000000000	-1.401604196979153
0.0120000000000000	-1.3941698393103048
0.0130000000000000	-1.3868565714667547
0.0140000000000000	-1.379655115935983
0.0150000000000000	-1.3725575242901389
0.0160000000000000	-1.3655569104833865
0.0170000000000000	-1.3586472510768868
0.0180000000000000	-1.3518232326254072
0.0190000000000000	-1.3450801330773268
0.0200000000000000	-1.3384137282081774
0.0210000000000000	-1.3318202168112063
0.0220000000000000	-1.3252961601673674
0.0230000000000000	-1.3188384325417812
0.0240000000000000	-1.3124441803044566
0.0250000000000000	-1.3061107878750535
0.0260000000000000	-1.299835849124423
0.0270000000000000	-1.2936171431818206
0.0280000000000000	-1.2874526138306803
0.0290000000000000	-1.2813403518512363
0.0300000000000000	-1.2752785798012072
0.0310000000000000	-1.2692656388279877
0.0320000000000000	-1.2632999771834512
0.0330000000000000	-1.2573801401765243
0.0340000000000000	-1.2515047613439187
0.0350000000000000	-1.2456725546607283
0.0360000000000000	-1.2398823076418393
0.0370000000000000	-1.2341328752101863
0.0380000000000000	-1.2284231742288287
0.0390000000000000	-1.2227521786082578
0.0400000000000000	-1.2171189149163586
0.0410000000000000	-1.2115224584273705
0.0420000000000000	-1.2059619295565702
0.0430000000000000	-1.200436490634671
0.0440000000000000	-1.194945342982439
0.0450000000000000	-1.1894877242513282
0.0460000000000000	-1.1840629060006735
0.0470000000000000	-1.178670191485581
0.0480000000000000	-1.173308913633252
0.0490000000000000	-1.1679784331876812
0.0500000000000000	-1.16267813700666
0.0510000000000000	-1.1574074364939992
0.0520000000000000	-1.1521657661555653
0.0530000000000000	-1.1469525822660893
0.0540000000000000	-1.1417673616366961
0.0550000000000000	-1.136609600473743
0.0560000000000000	-1.1314788133206637
0.0570000000000000	-1.1263745320755405
0.0580000000000000	-1.1212963050772964
0.0590000000000000	-1.116243696255396
0.0600000000000000	-1.1112162843368485
0.0610000000000000	-1.1062136621062375
0.0620000000000000	-1.1012354357142218
0.0630000000000000	-1.096281224030823
0.0640000000000000	-1.091350658039441
0.0650000000000000	-1.0864433802691904
0.0660000000000000	-1.0815590442616945
0.0670000000000000	-1.0766973140708154
0.0680000000000000	-1.0718578637915626
0.0690000000000000	-1.0670403771172257
0.0700000000000000	-1.0622445469219803
0.0710000000000000	-1.0574700748673895
0.0720000000000000	-1.0527166710310851
0.0730000000000000	-1.0479840535559215
0.0740000000000000	-1.043271948318871
0.0750000000000000	-1.0385800886170473
0.0760000000000000	-1.033908214871099
0.0770000000000000	-1.0292560743439556
0.0780000000000000	-1.0246234208742298
0.0790000000000000	-1.0200100146232947
0.0800000000000000	-1.0154156218351704
0.0810000000000000	-1.0108400146084149
0.0820000000000000	-1.0062829706792837
0.0830000000000000	-1.001744273215465
0.0840000000000000	-0.997223710619763
0.0850000000000000	-0.9927210763431222
0.0860000000000000	-0.9882361687064594
0.0870000000000000	-0.983768790730778
0.0880000000000000	-0.9793187499750995
0.0890000000000000	-0.974885858381755
0.0900000000000000	-0.9704699321286386
0.0910000000000000	-0.9660707914880245
0.0920000000000000	-0.9616882606915869
0.0930000000000000	-0.9573221678012602
0.0940000000000000	-0.9529723445858675
0.0950000000000000	-0.9486386264024692
0.0960000000000000	-0.9443208520833812
0.0970000000000000	-0.9400188638274406
0.0980000000000000	-0.9357325070959076
0.0990000000000000	-0.9314616305126046
0.100000000000000	-0.9272060857680878
0.101000000000000	-0.9229657275276885
0.102000000000000	-0.9187404133429843
0.103000000000000	-0.9145300035672679
0.104000000000000	-0.9103343612735989
0.105000000000000	-0.906153352176482
0.106000000000000	-0.9019868445566463
0.107000000000000	-0.8978347091878625
0.108000000000000	-0.8936968192676167
0.109000000000000	-0.8895730503495209
0.110000000000000	-0.8854632802784808
0.111000000000000	-0.8813673891283175
0.112000000000000	-0.8772852591414302
0.113000000000000	-0.8732167746707595
0.114000000000000	-0.8691618221239384
0.115000000000000	-0.8651202899085388
0.116000000000000	-0.8610920683811077
0.117000000000000	-0.857077049795676
0.118000000000000	-0.8530751282556293
0.119000000000000	-0.849086199666601
0.120000000000000	-0.8451101616910477
0.121000000000000	-0.8411469137043363
0.122000000000000	-0.8371963567522868
0.123000000000000	-0.8332583935101037
0.124000000000000	-0.8293329282426448
0.125000000000000	-0.8254198667659722
0.126000000000000	-0.8215191164101315
0.127000000000000	-0.8176305859831148
0.128000000000000	-0.8137541857359591
0.129000000000000	-0.8098898273289326
0.130000000000000	-0.806037423798773
0.131000000000000	-0.8021968895269327
0.132000000000000	-0.7983681402087901
0.133000000000000	-0.7945510928238031
0.134000000000000	-0.7907456656064589
0.135000000000000	-0.7869517780186451
0.136000000000000	-0.7831693507214507
0.137000000000000	-0.7793983055496889
0.138000000000000	-0.775638565485687
0.139000000000000	-0.7718900546344745
0.140000000000000	-0.7681526981996412
0.141000000000000	-0.7644264224593795
0.142000000000000	-0.7607111547444603
0.143000000000000	-0.7570068234152119
0.144000000000000	-0.7533133578402931
0.145000000000000	-0.7496306883756388
0.146000000000000	-0.7459587463440425
0.147000000000000	-0.7422974640152951
0.148000000000000	-0.7386467745869334
0.149000000000000	-0.7350066121651282
0.150000000000000	-0.7313769117470066
0.151000000000000	-0.7277576092022713
0.152000000000000	-0.7241486412561255
0.153000000000000	-0.7205499454723647
0.154000000000000	-0.7169614602369401
0.155000000000000	-0.7133831247418435
0.156000000000000	-0.7098148789700489
0.157000000000000	-0.7062566636792164
0.158000000000000	-0.7027084203880484
0.159000000000000	-0.699170091361133
0.160000000000000	-0.6956416195954541
0.161000000000000	-0.6921229488058325
0.162000000000000	-0.6886140234123843
0.163000000000000	-0.6851147885270439
0.164000000000000	-0.681625189940943
0.165000000000000	-0.6781451741120319
0.166000000000000	-0.6746746881527451
0.167000000000000	-0.671213679818603
0.168000000000000	-0.6677620974962588
0.169000000000000	-0.6643198901924325
0.170000000000000	-0.6608870075229059
0.171000000000000	-0.6574633997017167
0.172000000000000	-0.6540490175307382
0.173000000000000	-0.6506438123894009
0.174000000000000	-0.6472477362246942
0.175000000000000	-0.643860741541388
0.176000000000000	-0.6404827813925699
0.177000000000000	-0.637113809369859
0.178000000000000	-0.6337537795951858
0.179000000000000	-0.6304026467109698
0.180000000000000	-0.6270603658718621
0.181000000000000	-0.6237268927358699
0.182000000000000	-0.6204021834568751
0.183000000000000	-0.6170861946751924
0.184000000000000	-0.6137788835106169
0.185000000000000	-0.6104802075541932
0.186000000000000	-0.607190124860659
0.187000000000000	-0.6039085939409723
0.188000000000000	-0.6006355737549995
0.189000000000000	-0.5973710237043627
0.190000000000000	-0.5941149036254336
0.191000000000000	-0.5908671737824789
0.192000000000000	-0.5876277948609473
0.193000000000000	-0.584396727960897
0.194000000000000	-0.5811739345905587
0.195000000000000	-0.5779593766600324
0.196000000000000	-0.5747530164751437
0.197000000000000	-0.5715548167312439
0.198000000000000	-0.5683647405075851
0.199000000000000	-0.5651827512612152
0.200000000000000	-0.562008812821442
0.201000000000000	-0.558842889384207
0.202000000000000	-0.5556849455066648
0.203000000000000	-0.5525349461017823
0.204000000000000	-0.5493928564331108
0.205000000000000	-0.5462586421096347
0.206000000000000	-0.5431322690807234
0.207000000000000	-0.5400137036311818
0.208000000000000	-0.5369029123763991
0.209000000000000	-0.5337998622575844
0.210000000000000	-0.5307045205371002
0.211000000000000	-0.5276168547938778
0.212000000000000	-0.5245368329189964
0.213000000000000	-0.521464423111073
0.214000000000000	-0.5183995938721753
0.215000000000000	-0.5153423140034445
0.216000000000000	-0.5122925526009587
0.217000000000000	-0.509250279051644
0.218000000000000	-0.506215463029261
0.219000000000000	-0.5031880744904661
0.220000000000000	-0.500168083670944
0.221000000000000	-0.4971554610816096
0.222000000000000	-0.4941501775048802
0.223000000000000	-0.491152203991015
0.224000000000000	-0.4881615118545173
0.225000000000000	-0.4851780726706063
0.226000000000000	-0.4822018582717458
0.227000000000000	-0.4792328407441775
0.228000000000000	-0.47627099242494686
0.229000000000000	-0.47331628589768204
0.230000000000000	-0.4703686939905709
0.231000000000000	-0.46742818977235623
0.232000000000000	-0.46449474654947354
0.233000000000000	-0.4615683378629414
0.234000000000000	-0.4586489374855329
0.235000000000000	-0.45573651941842863
0.236000000000000	-0.4528310578886865
0.237000000000000	-0.44993252734627
0.238000000000000	-0.447040902460885
0.239000000000000	-0.44415615811999265
0.240000000000000	-0.4412782694252715
0.241000000000000	-0.4384072116904265
0.242000000000000	-0.43554296043841645
0.243000000000000	-0.43268549139874746
0.244000000000000	-0.42983478050525914
0.245000000000000	-0.4269908038932806
0.246000000000000	-0.4241535378973409
0.247000000000000	-0.4213229590487113
0.248000000000000	-0.41849904407306515
0.249000000000000	-0.4156817698879376
0.250000000000000	-0.4128711136008074
0.251000000000000	-0.41006705250644027
0.252000000000000	-0.4072695640849786
0.253000000000000	-0.40447862599916684
0.254000000000000	-0.40169421609302036
0.255000000000000	-0.3989163123891528
0.256000000000000	-0.3961448930867937
0.257000000000000	-0.39337993655972303
0.258000000000000	-0.3906214213542478
0.259000000000000	-0.3878693261872104
0.260000000000000	-0.3851236299440164
0.261000000000000	-0.3823843116767467
0.262000000000000	-0.37965135060206556
0.263000000000000	-0.376924726099654
0.264000000000000	-0.3742044177100916
0.265000000000000	-0.37149040513300324
0.266000000000000	-0.36878266822580397
0.267000000000000	-0.3660811870009768
0.268000000000000	-0.3633859416251961
0.269000000000000	-0.360696912417209
0.270000000000000	-0.3580140798462206
0.271000000000000	-0.3553374245302303
0.272000000000000	-0.35266692723439164
0.273000000000000	-0.35000256886939773
0.274000000000000	-0.34734433048988667
0.275000000000000	-0.3446921932928735
0.276000000000000	-0.34204613861628697
0.277000000000000	-0.3394061479370487
0.278000000000000	-0.3367722028703277
0.279000000000000	-0.3341442851673595
0.280000000000000	-0.33152237671428786
0.281000000000000	-0.328906459530693
0.282000000000000	-0.3262965157681659
0.283000000000000	-0.3236925277089129
0.284000000000000	-0.32109447776448263
0.285000000000000	-0.3185023484738809
0.286000000000000	-0.31591612250327006
0.287000000000000	-0.31333578264363826
0.288000000000000	-0.31076131180997524
0.289000000000000	-0.30819269303990837
0.290000000000000	-0.30562990949247837
0.291000000000000	-0.30307294444666155
0.292000000000000	-0.3005217813005887
0.293000000000000	-0.2979764035698935
0.294000000000000	-0.29543679488672003
0.295000000000000	-0.2929029389984501
0.296000000000000	-0.2903748197668188
0.297000000000000	-0.2878524211662057
0.298000000000000	-0.28533572728309187
0.299000000000000	-0.2828247223144804
0.300000000000000	-0.28031939056719946
0.301000000000000	-0.2778197164564866
0.302000000000000	-0.2753256845050591
0.303000000000000	-0.27283727934202995
0.304000000000000	-0.2703544857017055
0.305000000000000	-0.26787728842334513
0.306000000000000	-0.2654056724485221
0.307000000000000	-0.2629396228217926
0.308000000000000	-0.26047912468868617
0.309000000000000	-0.25802416329555933
0.310000000000000	-0.2555747239873738
0.311000000000000	-0.25313079220802326
0.312000000000000	-0.25069235349872665
0.313000000000000	-0.24825939349685666
0.314000000000000	-0.24583189793618532
0.315000000000000	-0.2434098526444557
0.316000000000000	-0.24099324354347718
0.317000000000000	-0.2385820566483179
0.318000000000000	-0.23617627806540353
0.319000000000000	-0.2337758939928165
0.320000000000000	-0.23138089071886792
0.321000000000000	-0.2289912546213586
0.322000000000000	-0.22660697216675585
0.323000000000000	-0.2242280299093724
0.324000000000000	-0.22185441449061338
0.325000000000000	-0.21948611263789886
0.326000000000000	-0.21712311116443228
0.327000000000000	-0.2147653969678629
0.328000000000000	-0.21241295702979235
0.329000000000000	-0.21006577841490204
0.330000000000000	-0.20772384827050727
0.331000000000000	-0.2053871538251928
0.332000000000000	-0.20305568238876814
0.333000000000000	-0.20072942135091543
0.334000000000000	-0.19840835818116398
0.335000000000000	-0.19609248042755656
0.336000000000000	-0.19378177571626676
0.337000000000000	-0.1914762317508405
0.338000000000000	-0.18917583631137935
0.339000000000000	-0.1868805772545532
0.340000000000000	-0.18459044251156098
0.341000000000000	-0.18230542008884587
0.342000000000000	-0.18002549806675816
0.343000000000000	-0.17775066459907585
0.344000000000000	-0.1754809079121975
0.345000000000000	-0.1732162163049642
0.346000000000000	-0.17095657814742093
0.347000000000000	-0.16870198188067698
0.348000000000000	-0.16645241601610694
0.349000000000000	-0.16420786913478347
0.350000000000000	-0.1619683298868846
0.351000000000000	-0.15973378699110974
0.352000000000000	-0.15750422923409868
0.353000000000000	-0.15527964546985906
0.354000000000000	-0.1530600246192031
0.355000000000000	-0.1508453556691851
0.356000000000000	-0.14863562767255045
0.357000000000000	-0.14643082974718702
0.358000000000000	-0.14423095107558503
0.359000000000000	-0.14203598090430414
0.360000000000000	-0.13984590854344026
0.361000000000000	-0.1376607233660183
0.362000000000000	-0.13548041480791362
0.363000000000000	-0.13330497236647254
0.364000000000000	-0.13113438560085244
0.365000000000000	-0.12896864413112175
0.366000000000000	-0.12680773763783182
0.367000000000000	-0.12465165586154026
0.368000000000000	-0.12250038860228751
0.369000000000000	-0.1203539257191959
0.370000000000000	-0.11821225712991867
0.371000000000000	-0.11607537281021241
0.372000000000000	-0.11394326279346423
0.373000000000000	-0.11181591717024952
0.374000000000000	-0.10969332608770022
0.375000000000000	-0.10757547974970438
0.376000000000000	-0.10546236841530843
0.377000000000000	-0.10335398239957283
0.378000000000000	-0.10125031207180824
0.379000000000000	-0.0991513478566044
0.380000000000000	-0.09705708023220505
0.381000000000000	-0.09496749973063578
0.382000000000000	-0.09288259693718581
0.383000000000000	-0.0908023624899954
0.384000000000000	-0.0887267870796502
0.385000000000000	-0.08665586144877646
0.386000000000000	-0.08458957639164222
0.387000000000000	-0.08252792275376408
0.388000000000000	-0.08047089143151487
0.389000000000000	-0.07841847337173702
0.390000000000000	-0.07637065957136069
0.391000000000000	-0.07432744107702582
0.392000000000000	-0.07228880898486478
0.393000000000000	-0.07025475443938278
0.394000000000000	-0.06822526863445821
0.395000000000000	-0.06620034281180587
0.396000000000000	-0.064179968261044
0.397000000000000	-0.062164136319320606
0.398000000000000	-0.060152838370951756
0.399000000000000	-0.05814606584706916
0.400000000000000	-0.05614381022527515
0.401000000000000	-0.054146063029299585
0.402000000000000	-0.052152815828661936
0.403000000000000	-0.05016406023839193
0.404000000000000	-0.0481797879184227
0.405000000000000	-0.046199990573791094
0.406000000000000	-0.044224659953819856
0.407000000000000	-0.04225378785200706
0.408000000000000	-0.04028736610558781
0.409000000000000	-0.03832538659569673
0.410000000000000	-0.036367841246089716
0.411000000000000	-0.03441472202379425
0.412000000000000	-0.03246602093833273
0.413000000000000	-0.03052173004149039
0.414000000000000	-0.02858184142705622
0.415000000000000	-0.0266463472304852
0.416000000000000	-0.02471523962868738
0.417000000000000	-0.02278851083940836
0.418000000000000	-0.02086615312159168
0.419000000000000	-0.01894815877443845
0.420000000000000	-0.017034520137452658
0.421000000000000	-0.015125229590092548
0.422000000000000	-0.01322027955149152
0.423000000000000	-0.011319662480158366
0.424000000000000	-0.009423370873873349
0.425000000000000	-0.007531397269061824
0.426000000000000	-0.00564373424081932
0.427000000000000	-0.0037603744026533104
0.428000000000000	-0.001881310406048442
0.429000000000000	-6.534940314883997e-06
0.430000000000000	0.0018639592676921168
0.431000000000000	0.0037301794538275868
0.432000000000000	0.005592132816909068
0.433000000000000	0.007449826518969305
0.434000000000000	0.009303267685500494
0.435000000000000	0.011152463405704971
0.436000000000000	0.012997420732599796
0.437000000000000	0.014838146683934461
0.438000000000000	0.01667464824108822
0.439000000000000	0.01850693235063461
0.440000000000000	0.020335005923931115
0.441000000000000	0.02215887583744891
0.442000000000000	0.023978548933080823
0.443000000000000	0.025794032018240598
0.444000000000000	0.02760533186621217
0.445000000000000	0.029412455216315525
0.446000000000000	0.031215408774136755
0.447000000000000	0.033014199211752304
0.448000000000000	0.03480883316794525
0.449000000000000	0.03659931724842225
0.450000000000000	0.03838565802602778
0.451000000000000	0.040167862041072144
0.452000000000000	0.041945935801086964
0.453000000000000	0.0437198857814185
0.454000000000000	0.045489718426284576
0.455000000000000	0.047255440146783956
0.456000000000000	0.049017057323088586
0.457000000000000	0.050774576303988184
0.458000000000000	0.052528003406790535
0.459000000000000	0.05427734491795233
0.460000000000000	0.05602260709307538
0.461000000000000	0.05776379615724059
0.462000000000000	0.05950091830466642
0.463000000000000	0.06123397970004718
0.464000000000000	0.06296298647726006
0.465000000000000	0.06468794474098716
0.466000000000000	0.06640886056577977
0.467000000000000	0.06812573999682137
0.468000000000000	0.06983858905010676
0.469000000000000	0.07154741371228757
0.470000000000000	0.07325221994120268
0.471000000000000	0.07495301366588314
0.472000000000000	0.07664980078676109
0.473000000000000	0.07834258717577236
0.474000000000000	0.08003137867689536
0.475000000000000	0.08171618110561951
0.476000000000000	0.08339700024977015
0.477000000000000	0.08507384186939926
0.478000000000000	0.08674671169708192
0.479000000000000	0.08841561543758747
0.480000000000000	0.09008055876904453
0.481000000000000	0.09174154734211903
0.482000000000000	0.09339858678065482
0.483000000000000	0.09505168268170583
0.484000000000000	0.09670084061589534
0.485000000000000	0.09834606612717178
0.486000000000000	0.09998736473336667
0.487000000000000	0.10162474192615001
0.488000000000000	0.10325820317122347
0.489000000000000	0.10488775390847138
0.490000000000000	0.10651339955212835
0.491000000000000	0.1081351454908952
0.492000000000000	0.10975299708812392
0.493000000000000	0.11136695968194887
0.494000000000000	0.11297703858543784
0.495000000000000	0.11458323908673318
0.496000000000000	0.11618556644919575
0.497000000000000	0.11778402591154258
0.498000000000000	0.11937862268769317
0.499000000000000	0.12096936196822572
0.500000000000000	0.12255624891826478
0.501000000000000	0.12413928867953294
0.502000000000000	0.12571848636967742
0.503000000000000	0.12729384708254443
0.504000000000000	0.12886537588831137
0.505000000000000	0.130433077833626
0.506000000000000	0.13199695794173283
0.507000000000000	0.13355702121261048
0.508000000000000	0.13511327262309925
0.509000000000000	0.1366657171270329
0.510000000000000	0.13821435965529227
0.511000000000000	0.13975920511628792
0.512000000000000	0.14130025839542082
0.513000000000000	0.14283752435580865
0.514000000000000	0.14437100783816703
0.515000000000000	0.14590071366095492
0.516000000000000	0.14742664662050298
0.517000000000000	0.14894881149118233
0.518000000000000	0.15046721302529353
0.519000000000000	0.15198185595364966
0.520000000000000	0.15349274498523569
0.521000000000000	0.15499988480755023
0.522000000000000	0.15650328008668324
0.523000000000000	0.15800293546743016
0.524000000000000	0.15949885557340648
0.525000000000000	0.16099104500715966
0.526000000000000	0.16247950835029057
0.527000000000000	0.16396425016355587
0.528000000000000	0.1654452749868942
0.529000000000000	0.1669225873399991
0.530000000000000	0.16839619172149822
0.531000000000000	0.1698660926099933
0.532000000000000	0.17133229446372056
0.533000000000000	0.1727948017206704
0.534000000000000	0.1742536187988517
0.535000000000000	0.17570875009617293
0.536000000000000	0.1771601999909702
0.537000000000000	0.17860797284140117
0.538000000000000	0.18005207298624692
0.539000000000000	0.18149250474466272
0.540000000000000	0.18292927241635093
0.541000000000000	0.18436238028166452
0.542000000000000	0.1857918326017014
0.543000000000000	0.18721763361841104
0.544000000000000	0.1886397875546879
0.545000000000000	0.19005829861447143
0.546000000000000	0.19147317098280991
0.547000000000000	0.19288440882612656
0.548000000000000	0.19429201629197568
0.549000000000000	0.19569599750947386
0.550000000000000	0.19709635658923208
0.551000000000000	0.1984930976234729
0.552000000000000	0.199886224686034
0.553000000000000	0.2012757418329758
0.554000000000000	0.20266165310160744
0.555000000000000	0.20404396251166013
0.556000000000000	0.20542267406482928
0.557000000000000	0.20679779174497748
0.558000000000000	0.2081693195182217
0.559000000000000	0.20953726133301953
0.560000000000000	0.21090162112026167
0.561000000000000	0.2122624027933493
0.562000000000000	0.21361961024830123
0.563000000000000	0.2149732473638113
0.564000000000000	0.2163233180013524
0.565000000000000	0.21766982600525608
0.566000000000000	0.2190127752027975
0.567000000000000	0.22035216940427582
0.568000000000000	0.22168801240309954
0.569000000000000	0.2230203079758677
0.570000000000000	0.22434905988240095
0.571000000000000	0.22567427186608424
0.572000000000000	0.22699594765338138
0.573000000000000	0.22831409095455313
0.574000000000000	0.2296287054633448
0.575000000000000	0.23093979485718585
0.576000000000000	0.2322473627972481
0.577000000000000	0.23355141292854542
0.578000000000000	0.23485194887996585
0.579000000000000	0.2361489742644154
0.580000000000000	0.23744249267880901
0.581000000000000	0.2387325077042184
0.582000000000000	0.24001902290587918
0.583000000000000	0.24130204183345239
0.584000000000000	0.24258156802071995
0.585000000000000	0.24385760498600972
0.586000000000000	0.24513015623224677
0.587000000000000	0.2463992252467171
0.588000000000000	0.24766481550148534
0.589000000000000	0.24892693045329306
0.590000000000000	0.2501855735436642
0.591000000000000	0.25144074819897444
0.592000000000000	0.2526924578305214
0.593000000000000	0.2539407058345917
0.594000000000000	0.2551854955925348
0.595000000000000	0.2564268304708217
0.596000000000000	0.25766471382122913
0.597000000000000	0.25889914898039557
0.598000000000000	0.2601301392708135
0.599000000000000	0.2613576880002295
0.600000000000000	0.26258179846135254
0.601000000000000	0.2638024739332554
0.602000000000000	0.26501971767997223
0.603000000000000	0.26623353295140295
0.604000000000000	0.2674439229831518
0.605000000000000	0.2686508909966028
0.606000000000000	0.26985444019898375
0.607000000000000	0.27105457378343
0.608000000000000	0.2722512949289284
0.609000000000000	0.27344460680094995
0.610000000000000	0.27463451255041216
0.611000000000000	0.275821015314776
0.612000000000000	0.27700411821764526
0.613000000000000	0.27818382436900757
0.614000000000000	0.27936013686470673
0.615000000000000	0.2805330587876911
0.616000000000000	0.28170259320688795
0.617000000000000	0.28286874317785093
0.618000000000000	0.2840315117426975
0.619000000000000	0.28519090193017593
0.620000000000000	0.28634691675571355
0.621000000000000	0.2874995592214762
0.622000000000000	0.2886488323164256
0.623000000000000	0.28979473901631336
0.624000000000000	0.2909372822840446
0.625000000000000	0.29207646506910967
0.626000000000000	0.2932122903082852
0.627000000000000	0.2943447609253267
0.628000000000000	0.2954738798311338
0.629000000000000	0.29659964992378285
0.630000000000000	0.2977220740885804
0.631000000000000	0.2988411551981216
0.632000000000000	0.2999568961123389
0.633000000000000	0.3010692996785611
0.634000000000000	0.3021783687315218
0.635000000000000	0.3032841060935034
0.636000000000000	0.3043865145743516
0.637000000000000	0.3054855969714092
0.638000000000000	0.3065813560697461
0.639000000000000	0.307673794642108
0.640000000000000	0.30876291544898793
0.641000000000000	0.30984872123867624
0.642000000000000	0.3109312147473098
0.643000000000000	0.3120103986989189
0.644000000000000	0.31308627580546533
0.645000000000000	0.31415884876695443
0.646000000000000	0.3152281202713545
0.647000000000000	0.3162940929947671
0.648000000000000	0.317356769601423
0.649000000000000	0.31841615274366886
0.650000000000000	0.31947224506233196
0.651000000000000	0.32052504918613267
0.652000000000000	0.32157456773236626
0.653000000000000	0.3226208033066327
0.654000000000000	0.3236637585029416
0.655000000000000	0.32470343590376016
0.656000000000000	0.3257398380800578
0.657000000000000	0.32677296759134755
0.658000000000000	0.3278028269857385
0.659000000000000	0.3288294187999683
0.660000000000000	0.3298527455594549
0.661000000000000	0.3308728097783382
0.662000000000000	0.3318896139595213
0.663000000000000	0.3329031605947157
0.664000000000000	0.33391345216438983
0.665000000000000	0.3349204911382837
0.666000000000000	0.33592427997447794
0.667000000000000	0.33692482112045496
0.668000000000000	0.3379221170125861
0.669000000000000	0.3389161700763088
0.670000000000000	0.3399069827261598
0.671000000000000	0.34089455736581487
0.672000000000000	0.3418788963881285
0.673000000000000	0.342860002175184
0.674000000000000	0.34383787709826086
0.675000000000000	0.34481252351814473
0.676000000000000	0.3457839437846604
0.677000000000000	0.3467521402372007
0.678000000000000	0.34771711520451065
0.679000000000000	0.3486788710050166
0.680000000000000	0.3496374099460604
0.681000000000000	0.35059273432516624
0.682000000000000	0.35154484642907624
0.683000000000000	0.352493748534213
0.684000000000000	0.3534394429065726
0.685000000000000	0.3543819318021104
0.686000000000000	0.35532121746608425
0.687000000000000	0.3562573021337412
0.688000000000000	0.3571901880302071
0.689000000000000	0.358119877370197
0.690000000000000	0.35904637235845316
0.691000000000000	0.3599696751895678
0.692000000000000	0.36088978804806904
0.693000000000000	0.3618067131084539
0.694000000000000	0.3627204525352148
0.695000000000000	0.36363100848291285
0.696000000000000	0.36453838309613373
0.697000000000000	0.36544257850957007
0.698000000000000	0.36634359684817963
0.699000000000000	0.3672414402268922
0.700000000000000	0.3681361107509822
0.701000000000000	0.3690276105159298
0.702000000000000	0.36991594160749086
0.703000000000000	0.3708011061017278
0.704000000000000	0.37168310606504296
0.705000000000000	0.3725619435542129
0.706000000000000	0.37343762061641605
0.707000000000000	0.3743101392893289
0.708000000000000	0.37517950160083235
0.709000000000000	0.3760457095697707
0.710000000000000	0.37690876520512706
0.711000000000000	0.3777686705066017
0.712000000000000	0.37862542746447203
0.713000000000000	0.37947903805963845
0.714000000000000	0.38032950426365675
0.715000000000000	0.3811768280387644
0.716000000000000	0.3820210113378899
0.717000000000000	0.3828620561048457
0.718000000000000	0.3836999642739971
0.719000000000000	0.3845347377706698
0.720000000000000	0.38536637851098443
0.721000000000000	0.3861948884019275
0.722000000000000	0.3870202693413778
0.723000000000000	0.3878425232181375
0.724000000000000	0.38866165191196034
0.725000000000000	0.3894776572935781
0.726000000000000	0.3902905412247324
0.727000000000000	0.39110030555825515
0.728000000000000	0.39190695213783044
0.729000000000000	0.3927104827985355
0.730000000000000	0.3935108993663863
0.731000000000000	0.394308203658579
0.732000000000000	0.39510239748348663
0.733000000000000	0.3958934826406848
0.734000000000000	0.3966814609209759
0.735000000000000	0.3974663341064193
0.736000000000000	0.3982481039703054
0.737000000000000	0.3990267722774279
0.738000000000000	0.39980234078362487
0.739000000000000	0.40057481123631256
0.740000000000000	0.40134418537413086
0.741000000000000	0.4021104649273093
0.742000000000000	0.4028736516173921
0.743000000000000	0.40363374715741895
0.744000000000000	0.40439075325191554
0.745000000000000	0.40514467159692025
0.746000000000000	0.40589550388001006
0.747000000000000	0.4066432517803229
0.748000000000000	0.4073879169685839
0.749000000000000	0.40812950110712465
0.750000000000000	0.4088680058499301
0.751000000000000	0.4096034328425677
0.752000000000000	0.4103357837225048
0.753000000000000	0.41106506011861366
0.754000000000000	0.41179126365169516
0.755000000000000	0.4125143959342543
0.756000000000000	0.41323445857057384
0.757000000000000	0.4139514531567219
0.758000000000000	0.4146653812806489
0.759000000000000	0.41537624452206057
0.760000000000000	0.41608404445259817
0.761000000000000	0.41678878263577057
0.762000000000000	0.41749046062703554
0.763000000000000	0.41818907997365806
0.764000000000000	0.4188846422150545
0.765000000000000	0.41957714888246556
0.766000000000000	0.4202666014992753
0.767000000000000	0.4209530015807237
0.768000000000000	0.4216363506342078
0.769000000000000	0.42231665015916287
0.770000000000000	0.42299390164711026
0.771000000000000	0.4236681065816823
0.772000000000000	0.42433926643864295
0.773000000000000	0.42500738268593374
0.774000000000000	0.42567245678350263
0.775000000000000	0.42633449018376623
0.776000000000000	0.42699348433115736
0.777000000000000	0.4276494406623892
0.778000000000000	0.4283023606064287
0.779000000000000	0.4289522455845125
0.780000000000000	0.42959909701017174
0.781000000000000	0.43024291628924693
0.782000000000000	0.4308837048199119
0.783000000000000	0.4315214639926821
0.784000000000000	0.4321561951904509
0.785000000000000	0.4327878997884984
0.786000000000000	0.4334165791545115
0.787000000000000	0.4340422346486037
0.788000000000000	0.43466486762333334
0.789000000000000	0.435284479423679
0.790000000000000	0.4359010713872786
0.791000000000000	0.4365146448440056
0.792000000000000	0.43712520111648967
0.793000000000000	0.43773274151960795
0.794000000000000	0.43833726736114986
0.795000000000000	0.43893877994128316
0.796000000000000	0.4395372805527482
0.797000000000000	0.4401327704809479
0.798000000000000	0.44072525100389726
0.799000000000000	0.4413147233922541
0.800000000000000	0.4419011889093374
0.801000000000000	0.44248464881114336
0.802000000000000	0.4430651043463625
0.803000000000000	0.44364255675639885
0.804000000000000	0.44421700727538216
0.805000000000000	0.4447884571301881
0.806000000000000	0.44535690754045265
0.807000000000000	0.4459223597185975
0.808000000000000	0.4464848148698275
0.809000000000000	0.44704427419216275
0.810000000000000	0.44760073887645047
0.811000000000000	0.4481542101063811
0.812000000000000	0.4487046890584838
0.813000000000000	0.4492521769022373
0.814000000000000	0.4497966747998885
0.815000000000000	0.45033818390668423
0.816000000000000	0.45087670537075586
0.817000000000000	0.45141224033316973
0.818000000000000	0.4519447899279525
0.819000000000000	0.4524743552821453
0.820000000000000	0.4530009375156483
0.821000000000000	0.4535245377414563
0.822000000000000	0.4540451570655484
0.823000000000000	0.4545627965869272
0.824000000000000	0.45507745739763594
0.825000000000000	0.45558914058283695
0.826000000000000	0.45609784722051105
0.827000000000000	0.45660357838208965
0.828000000000000	0.4571063351318583
0.829000000000000	0.45760611852727395
0.830000000000000	0.4581029296189185
0.831000000000000	0.4585967694505104
0.832000000000000	0.45908763905892025
0.833000000000000	0.4595755394741876
0.834000000000000	0.460060471719534
0.835000000000000	0.4605424368113735
0.836000000000000	0.46102143575931365
0.837000000000000	0.46149746956618354
0.838000000000000	0.4619705392280551
0.839000000000000	0.4624406457342398
0.840000000000000	0.46290779006730687
0.841000000000000	0.463371973203097
0.842000000000000	0.4638331961107325
0.843000000000000	0.4642914597526331
0.844000000000000	0.46474676508452495
0.845000000000000	0.46519911305545714
0.846000000000000	0.4656485046078098
0.847000000000000	0.4660949406773085
0.848000000000000	0.4665384221930373
0.849000000000000	0.4669789500774473
0.850000000000000	0.46741652524637134
0.851000000000000	0.46785114860903576
0.852000000000000	0.4682828210680705
0.853000000000000	0.46871154351952127
0.854000000000000	0.4691373168528621
0.855000000000000	0.46956014195100604
0.856000000000000	0.4699800196903148
0.857000000000000	0.4703969509406132
0.858000000000000	0.4708109365651978
0.859000000000000	0.4712219774208357
0.860000000000000	0.4716300743578392
0.861000000000000	0.47203522821995225
0.862000000000000	0.47243743984448416
0.863000000000000	0.4728367100622708
0.864000000000000	0.4732330396976183
0.865000000000000	0.473626429568494
0.866000000000000	0.4740168804863425
0.867000000000000	0.4744043932561972
0.868000000000000	0.47478896867667175
0.869000000000000	0.47517060753996887
0.870000000000000	0.4755493106318891
0.871000000000000	0.4759250787318421
0.872000000000000	0.4762979126128539
0.873000000000000	0.47666781304157935
0.874000000000000	0.4770347807783124
0.875000000000000	0.4773988165769949
0.876000000000000	0.47775992118522526
0.877000000000000	0.4781180953442681
0.878000000000000	0.47847333978906414
0.879000000000000	0.47882565524823884
0.880000000000000	0.47917504244411124
0.881000000000000	0.47952150209270483
0.882000000000000	0.4798650349037543
0.883000000000000	0.4802056415806957
0.884000000000000	0.48054332282077517
0.885000000000000	0.48087807931485704
0.886000000000000	0.4812099117476336
0.887000000000000	0.48153882079752974
0.888000000000000	0.4818648071367373
0.889000000000000	0.4821878714312273
0.890000000000000	0.4825080143407381
0.891000000000000	0.48282523651880527
0.892000000000000	0.4831395386127615
0.893000000000000	0.48345092126374345
0.894000000000000	0.48375938510670036
0.895000000000000	0.4840649307704019
0.896000000000000	0.48436755887745075
0.897000000000000	0.484667270044294
0.898000000000000	0.48496406488120836
0.899000000000000	0.4852579439923159
0.900000000000000	0.485548907975625
0.901000000000000	0.48583695742297084
0.902000000000000	0.48612209292011266
0.903000000000000	0.4864043150466564
0.904000000000000	0.48668362437610724
0.905000000000000	0.4869600214758636
0.906000000000000	0.48723350690722866
0.907000000000000	0.48750408122541256
0.908000000000000	0.4877717449795336
0.909000000000000	0.4880364987126695
0.910000000000000	0.48829834296178354
0.911000000000000	0.48855727825779427
0.912000000000000	0.488813305125561
0.913000000000000	0.48906642408389467
0.914000000000000	0.4893166356455618
0.915000000000000	0.48956394031729067
0.916000000000000	0.4898083385997769
0.917000000000000	0.49004983098769106
0.918000000000000	0.49028841796968425
0.919000000000000	0.4905241000283942
0.920000000000000	0.4907568776404514
0.921000000000000	0.49098675127648406
0.922000000000000	0.4912137214011236
0.923000000000000	0.4914377884730132
0.924000000000000	0.49165895294480944
0.925000000000000	0.49187721526319095
0.926000000000000	0.49209257586886257
0.927000000000000	0.49230503519655944
0.928000000000000	0.49251459367505523
0.929000000000000	0.49272125172716574
0.930000000000000	0.49292500976975284
0.931000000000000	0.4931258682137327
0.932000000000000	0.49332382746407744
0.933000000000000	0.4935188879198391
0.934000000000000	0.4937110499740638
0.935000000000000	0.49390031401399126
0.936000000000000	0.4940866804208419
0.937000000000000	0.4942701495699515
0.938000000000000	0.4944507218307397
0.939000000000000	0.4946283975667156
0.940000000000000	0.49480317713547906
0.941000000000000	0.4949750608887369
0.942000000000000	0.49514404917229315
0.943000000000000	0.4953101423260622
0.944000000000000	0.49547334068406923
0.945000000000000	0.49563364457445536
0.946000000000000	0.4957910543194821
0.947000000000000	0.49594557023553376
0.948000000000000	0.49609719263312213
0.949000000000000	0.49624592181688554
0.950000000000000	0.4963917580856241
0.951000000000000	0.4965347017322248
0.952000000000000	0.49667475304376385
0.953000000000000	0.49681191230144317
0.954000000000000	0.49694617978061517
0.955000000000000	0.4970775557507825
0.956000000000000	0.4972060404756191
0.957000000000000	0.49733163421294635
0.958000000000000	0.497454337214708
0.959000000000000	0.4975741497270936
0.960000000000000	0.49769107199040374
0.961000000000000	0.49780510423912405
0.962000000000000	0.4979162467019136
0.963000000000000	0.4980244996016079
0.964000000000000	0.4981298631552211
0.965000000000000	0.49823233757395013
0.966000000000000	0.4983319230631751
0.967000000000000	0.49842861982246256
0.968000000000000	0.49852242804556823
0.969000000000000	0.49861334792044043
0.970000000000000	0.49870137962922056
0.971000000000000	0.4987865233482449
0.972000000000000	0.4988687792480486
0.973000000000000	0.4989481474933737
0.974000000000000	0.49902462824313765
0.975000000000000	0.49909822165049755
0.976000000000000	0.4991689278627969
0.977000000000000	0.4992367470215906
0.978000000000000	0.4993016792626406
0.979000000000000	0.4993637247159213
0.980000000000000	0.4994228835056198
0.981000000000000	0.49947915575013657
0.982000000000000	0.49953254156208815
0.983000000000000	0.49958304104830575
0.984000000000000	0.49963065430984144
0.985000000000000	0.499675381441965
0.986000000000000	0.49971722253416617
0.987000000000000	0.4997561776701569
0.988000000000000	0.49979224692787083
0.989000000000000	0.4998254303794656
0.990000000000000	0.49985572809131984
0.991000000000000	0.4998831401240498
0.992000000000000	0.4999076665324782
0.993000000000000	0.49992930736566676
0.994000000000000	0.4999480626669013
0.995000000000000	0.49996393247369575
0.996000000000000	0.4999769168177908
0.997000000000000	0.4999870157251556
0.998000000000000	0.4999942292159891
0.999000000000000	0.49999855730471854
1.00000000000000	0.5
1.00100000000000	0.49999855730471854
1.00200000000000	0.49999422921598935
1.00300000000000	0.4999870157251558
1.00400000000000	0.49997691681779055
1.00500000000000	0.49996393247369575
1.00600000000000	0.4999480626669015
1.00700000000000	0.49992930736566676
1.00800000000000	0.499907666532478
1.00900000000000	0.4998831401240498
1.01000000000000	0.4998557280913196
1.01100000000000	0.4998254303794658
1.01200000000000	0.49979224692787083
1.01300000000000	0.4997561776701569
1.01400000000000	0.49971722253416595
1.01500000000000	0.499675381441965
1.01600000000000	0.49963065430984144
1.01700000000000	0.499583041048306
1.01800000000000	0.49953254156208793
1.01900000000000	0.4994791557501368
1.02000000000000	0.49942288350562025
1.02100000000000	0.4993637247159213
1.02200000000000	0.4993016792626408
1.02300000000000	0.4992367470215904
1.02400000000000	0.4991689278627973
1.02500000000000	0.49909822165049755
1.02600000000000	0.49902462824313765
1.02700000000000	0.4989481474933737
1.02800000000000	0.4988687792480484
1.02900000000000	0.4987865233482447
1.03000000000000	0.498701379629221
1.03100000000000	0.49861334792044065
1.03200000000000	0.49852242804556823
1.03300000000000	0.4984286198224619
1.03400000000000	0.4983319230631751
1.03500000000000	0.49823233757395036
1.03600000000000	0.4981298631552211
1.03700000000000	0.4980244996016079
1.03800000000000	0.49791624670191337
1.03900000000000	0.49780510423912405
1.04000000000000	0.49769107199040374
1.04100000000000	0.4975741497270938
1.04200000000000	0.4974543372147078
1.04300000000000	0.49733163421294657
1.04400000000000	0.49720604047561956
1.04500000000000	0.49707755575078205
1.04600000000000	0.49694617978061584
1.04700000000000	0.49681191230144317
1.04800000000000	0.49667475304376385
1.04900000000000	0.49653470173222436
1.05000000000000	0.4963917580856241
1.05100000000000	0.49624592181688554
1.05200000000000	0.49609719263312213
1.05300000000000	0.49594557023553376
1.05400000000000	0.4957910543194821
1.05500000000000	0.49563364457445536
1.05600000000000	0.495473340684069
1.05700000000000	0.4953101423260622
1.05800000000000	0.49514404917229315
1.05900000000000	0.49497506088873666
1.06000000000000	0.49480317713547906
1.06100000000000	0.4946283975667154
1.06200000000000	0.4944507218307399
1.06300000000000	0.49427014956995174
1.06400000000000	0.4940866804208417
1.06500000000000	0.49390031401399104
1.06600000000000	0.4937110499740638
1.06700000000000	0.4935188879198389
1.06800000000000	0.49332382746407744
1.06900000000000	0.49312586821373294
1.07000000000000	0.4929250097697533
1.07100000000000	0.49272125172716574
1.07200000000000	0.49251459367505523
1.07300000000000	0.49230503519655944
1.07400000000000	0.49209257586886235
1.07500000000000	0.49187721526319117
1.07600000000000	0.49165895294480944
1.07700000000000	0.491437788473013
1.07800000000000	0.4912137214011234
1.07900000000000	0.49098675127648406
1.08000000000000	0.4907568776404514
1.08100000000000	0.4905241000283942
1.08200000000000	0.49028841796968425
1.08300000000000	0.49004983098769084
1.08400000000000	0.4898083385997769
1.08500000000000	0.48956394031729067
1.08600000000000	0.4893166356455616
1.08700000000000	0.48906642408389445
1.08800000000000	0.4888133051255603
1.08900000000000	0.48855727825779427
1.09000000000000	0.48829834296178376
1.09100000000000	0.4880364987126695
1.09200000000000	0.487771744979534
1.09300000000000	0.48750408122541256
1.09400000000000	0.487233506907228
1.09500000000000	0.4869600214758638
1.09600000000000	0.486683624376107
1.09700000000000	0.4864043150466566
1.09800000000000	0.486122092920112
1.09900000000000	0.48583695742297084
1.10000000000000	0.48554890797562456
1.10100000000000	0.4852579439923157
1.10200000000000	0.48496406488120813
1.10300000000000	0.484667270044294
1.10400000000000	0.48436755887745075
1.10500000000000	0.4840649307704017
1.10600000000000	0.48375938510670036
1.10700000000000	0.48345092126374345
1.10800000000000	0.4831395386127617
1.10900000000000	0.4828252365188055
1.11000000000000	0.48250801434073787
1.11100000000000	0.4821878714312273
1.11200000000000	0.4818648071367373
1.11300000000000	0.4815388207975295
1.11400000000000	0.4812099117476334
1.11500000000000	0.4808780793148568
1.11600000000000	0.48054332282077494
1.11700000000000	0.4802056415806957
1.11800000000000	0.4798650349037543
1.11900000000000	0.47952150209270483
1.12000000000000	0.47917504244411124
1.12100000000000	0.47882565524823884
1.12200000000000	0.47847333978906414
1.12300000000000	0.4781180953442683
1.12400000000000	0.47775992118522526
1.12500000000000	0.4773988165769951
1.12600000000000	0.47703478077831263
1.12700000000000	0.47666781304157935
1.12800000000000	0.4762979126128539
1.12900000000000	0.4759250787318421
1.13000000000000	0.4755493106318891
1.13100000000000	0.4751706075399684
1.13200000000000	0.474788968676672
1.13300000000000	0.4744043932561972
1.13400000000000	0.4740168804863423
1.13500000000000	0.4736264295684942
1.13600000000000	0.47323303969761854
1.13700000000000	0.47283671006227035
1.13800000000000	0.47243743984448416
1.13900000000000	0.47203522821995225
1.14000000000000	0.4716300743578392
1.14100000000000	0.4712219774208357
1.14200000000000	0.4708109365651978
1.14300000000000	0.4703969509406132
1.14400000000000	0.4699800196903148
1.14500000000000	0.46956014195100604
1.14600000000000	0.4691373168528621
1.14700000000000	0.4687115435195215
1.14800000000000	0.4682828210680703
1.14900000000000	0.46785114860903576
1.15000000000000	0.46741652524637134
1.15100000000000	0.4669789500774475
1.15200000000000	0.4665384221930373
1.15300000000000	0.46609494067730894
1.15400000000000	0.4656485046078098
1.15500000000000	0.46519911305545736
1.15600000000000	0.46474676508452495
1.15700000000000	0.46429145975263286
1.15800000000000	0.4638331961107325
1.15900000000000	0.4633719732030972
1.16000000000000	0.4629077900673073
1.16100000000000	0.4624406457342396
1.16200000000000	0.4619705392280551
1.16300000000000	0.4614974695661833
1.16400000000000	0.46102143575931387
1.16500000000000	0.4605424368113735
1.16600000000000	0.46006047171953424
1.16700000000000	0.4595755394741876
1.16800000000000	0.4590876390589207
1.16900000000000	0.4585967694505104
1.17000000000000	0.4581029296189185
1.17100000000000	0.4576061185272742
1.17200000000000	0.4571063351318585
1.17300000000000	0.4566035783820894
1.17400000000000	0.45609784722051083
1.17500000000000	0.45558914058283695
1.17600000000000	0.4550774573976364
1.17700000000000	0.45456279658692744
1.17800000000000	0.45404515706554793
1.17900000000000	0.4535245377414563
1.18000000000000	0.4530009375156483
1.18100000000000	0.4524743552821451
1.18200000000000	0.4519447899279525
1.18300000000000	0.45141224033316973
1.18400000000000	0.4508767053707561
1.18500000000000	0.45033818390668423
1.18600000000000	0.4497966747998885
1.18700000000000	0.4492521769022373
1.18800000000000	0.44870468905848404
1.18900000000000	0.4481542101063811
1.19000000000000	0.4476007388764509
1.19100000000000	0.4470442741921623
1.19200000000000	0.4464848148698275
1.19300000000000	0.4459223597185977
1.19400000000000	0.44535690754045265
1.19500000000000	0.44478845713018833
1.19600000000000	0.44421700727538194
1.19700000000000	0.4436425567563991
1.19800000000000	0.4430651043463629
1.19900000000000	0.4424846488111429
1.20000000000000	0.44190118890933716
1.20100000000000	0.4413147233922541
1.20200000000000	0.4407252510038975
1.20300000000000	0.4401327704809481
1.20400000000000	0.4395372805527482
1.20500000000000	0.4389387799412834
1.20600000000000	0.43833726736114986
1.20700000000000	0.43773274151960795
1.20800000000000	0.4371252011164901
1.20900000000000	0.4365146448440054
1.21000000000000	0.4359010713872782
1.21100000000000	0.43528447942367876
1.21200000000000	0.4346648676233331
1.21300000000000	0.4340422346486035
1.21400000000000	0.43341657915451126
1.21500000000000	0.4327878997884984
1.21600000000000	0.4321561951904509
1.21700000000000	0.4315214639926819
1.21800000000000	0.4308837048199119
1.21900000000000	0.4302429162892465
1.22000000000000	0.42959909701017174
1.22100000000000	0.4289522455845125
1.22200000000000	0.42830236060642823
1.22300000000000	0.4276494406623892
1.22400000000000	0.42699348433115736
1.22500000000000	0.4263344901837667
1.22600000000000	0.42567245678350263
1.22700000000000	0.42500738268593374
1.22800000000000	0.42433926643864295
1.22900000000000	0.42366810658168186
1.23000000000000	0.42299390164711026
1.23100000000000	0.42231665015916264
1.23200000000000	0.4216363506342078
1.23300000000000	0.4209530015807237
1.23400000000000	0.4202666014992755
1.23500000000000	0.41957714888246556
1.23600000000000	0.4188846422150545
1.23700000000000	0.41818907997365806
1.23800000000000	0.41749046062703554
1.23900000000000	0.4167887826357708
1.24000000000000	0.4160840444525984
1.24100000000000	0.41537624452206034
1.24200000000000	0.41466538128064867
1.24300000000000	0.4139514531567219
1.24400000000000	0.41323445857057384
1.24500000000000	0.4125143959342541
1.24600000000000	0.4117912636516947
1.24700000000000	0.41106506011861366
1.24800000000000	0.4103357837225048
1.24900000000000	0.4096034328425675
1.25000000000000	0.4088680058499303
1.25100000000000	0.40812950110712487
1.25200000000000	0.4073879169685837
1.25300000000000	0.40664325178032246
1.25400000000000	0.40589550388000983
1.25500000000000	0.40514467159692
1.25600000000000	0.40439075325191554
1.25700000000000	0.40363374715741873
1.25800000000000	0.40287365161739186
1.25900000000000	0.4021104649273093
1.26000000000000	0.4013441853741311
1.26100000000000	0.40057481123631233
1.26200000000000	0.39980234078362487
1.26300000000000	0.39902677227742744
1.26400000000000	0.39824810397030586
1.26500000000000	0.39746633410641885
1.26600000000000	0.3966814609209759
1.26700000000000	0.39589348264068436
1.26800000000000	0.39510239748348663
1.26900000000000	0.39430820365857855
1.27000000000000	0.3935108993663865
1.27100000000000	0.3927104827985346
1.27200000000000	0.39190695213783067
1.27300000000000	0.39110030555825515
1.27400000000000	0.39029054122473217
1.27500000000000	0.3894776572935781
1.27600000000000	0.38866165191196034
1.27700000000000	0.3878425232181377
1.27800000000000	0.3870202693413778
1.27900000000000	0.3861948884019273
1.28000000000000	0.38536637851098443
1.28100000000000	0.3845347377706698
1.28200000000000	0.3836999642739971
1.28300000000000	0.3828620561048457
1.28400000000000	0.3820210113378897
1.28500000000000	0.3811768280387644
1.28600000000000	0.38032950426365675
1.28700000000000	0.37947903805963845
1.28800000000000	0.37862542746447225
1.28900000000000	0.3777686705066019
1.29000000000000	0.3769087652051273
1.29100000000000	0.3760457095697709
1.29200000000000	0.37517950160083235
1.29300000000000	0.37431013928932866
1.29400000000000	0.37343762061641605
1.29500000000000	0.3725619435542127
1.29600000000000	0.3716831060650432
1.29700000000000	0.37080110610172756
1.29800000000000	0.36991594160749064
1.29900000000000	0.3690276105159298
1.30000000000000	0.3681361107509822
1.30100000000000	0.367241440226892
1.30200000000000	0.3663435968481794
1.30300000000000	0.3654425785095696
1.30400000000000	0.36453838309613373
1.30500000000000	0.36363100848291263
1.30600000000000	0.3627204525352148
1.30700000000000	0.3618067131084537
1.30800000000000	0.36088978804806837
1.30900000000000	0.3599696751895678
1.31000000000000	0.35904637235845294
1.31100000000000	0.35811987737019724
1.31200000000000	0.35719018803020686
1.31300000000000	0.35625730213374096
1.31400000000000	0.3553212174660838
1.31500000000000	0.35438193180211064
1.31600000000000	0.3534394429065726
1.31700000000000	0.3524937485342132
1.31800000000000	0.35154484642907624
1.31900000000000	0.35059273432516624
1.32000000000000	0.34963740994605974
1.32100000000000	0.3486788710050168
1.32200000000000	0.34771711520451065
1.32300000000000	0.34675214023720047
1.32400000000000	0.3457839437846604
1.32500000000000	0.34481252351814473
1.32600000000000	0.3438378770982613
1.32700000000000	0.342860002175184
1.32800000000000	0.3418788963881285
1.32900000000000	0.34089455736581553
1.33000000000000	0.3399069827261596
1.33100000000000	0.3389161700763088
1.33200000000000	0.3379221170125859
1.33300000000000	0.3369248211204545
1.33400000000000	0.3359242799744777
1.33500000000000	0.3349204911382837
1.33600000000000	0.3339134521643894
1.33700000000000	0.33290316059471614
1.33800000000000	0.3318896139595213
1.33900000000000	0.3308728097783382
1.34000000000000	0.32985274555945443
1.34100000000000	0.3288294187999683
1.34200000000000	0.32780282698573826
1.34300000000000	0.32677296759134755
1.34400000000000	0.32573983808005735
1.34500000000000	0.32470343590376016
1.34600000000000	0.3236637585029416
1.34700000000000	0.3226208033066327
1.34800000000000	0.3215745677323665
1.34900000000000	0.32052504918613267
1.35000000000000	0.3194722450623324
1.35100000000000	0.3184161527436691
1.35200000000000	0.317356769601423
1.35300000000000	0.31629409299476685
1.35400000000000	0.31522812027135494
1.35500000000000	0.31415884876695443
1.35600000000000	0.31308627580546533
1.35700000000000	0.31201039869891956
1.35800000000000	0.31093121474730956
1.35900000000000	0.309848721238676
1.36000000000000	0.30876291544898815
1.36100000000000	0.3076737946421073
1.36200000000000	0.3065813560697459
1.36300000000000	0.3054855969714092
1.36400000000000	0.3043865145743516
1.36500000000000	0.30328410609350365
1.36600000000000	0.3021783687315218
1.36700000000000	0.30106929967856155
1.36800000000000	0.2999568961123389
1.36900000000000	0.2988411551981218
1.37000000000000	0.2977220740885802
1.37100000000000	0.29659964992378285
1.37200000000000	0.29547387983113316
1.37300000000000	0.29434476092532647
1.37400000000000	0.29321229030828566
1.37500000000000	0.29207646506910945
1.37600000000000	0.29093728228404414
1.37700000000000	0.2897947390163136
1.37800000000000	0.2886488323164258
1.37900000000000	0.2874995592214762
1.38000000000000	0.28634691675571355
1.38100000000000	0.28519090193017593
1.38200000000000	0.2840315117426977
1.38300000000000	0.28286874317785093
1.38400000000000	0.2817025932068882
1.38500000000000	0.28053305878769086
1.38600000000000	0.27936013686470673
1.38700000000000	0.278183824369008
1.38800000000000	0.27700411821764526
1.38900000000000	0.2758210153147762
1.39000000000000	0.27463451255041216
1.39100000000000	0.2734446068009506
1.39200000000000	0.2722512949289282
1.39300000000000	0.2710545737834298
1.39400000000000	0.2698544401989842
1.39500000000000	0.2686508909966028
1.39600000000000	0.2674439229831518
1.39700000000000	0.2662335329514025
1.39800000000000	0.26501971767997223
1.39900000000000	0.2638024739332554
1.40000000000000	0.2625817984613523
1.40100000000000	0.2613576880002295
1.40200000000000	0.26013013927081374
1.40300000000000	0.25889914898039534
1.40400000000000	0.2576647138212289
1.40500000000000	0.25642683047082215
1.40600000000000	0.255185495592535
1.40700000000000	0.2539407058345913
1.40800000000000	0.2526924578305212
1.40900000000000	0.25144074819897444
1.41000000000000	0.2501855735436642
1.41100000000000	0.24892693045329306
1.41200000000000	0.24766481550148534
1.41300000000000	0.2463992252467171
1.41400000000000	0.24513015623224677
1.41500000000000	0.2438576049860095
1.41600000000000	0.2425815680207195
1.41700000000000	0.24130204183345239
1.41800000000000	0.24001902290587918
1.41900000000000	0.23873250770421794
1.42000000000000	0.23744249267880901
1.42100000000000	0.23614897426441495
1.42200000000000	0.23485194887996563
1.42300000000000	0.2335514129285452
1.42400000000000	0.23224736279724834
1.42500000000000	0.2309397948571852
1.42600000000000	0.2296287054633448
1.42700000000000	0.22831409095455313
1.42800000000000	0.22699594765338138
1.42900000000000	0.22567427186608446
1.43000000000000	0.22434905988240117
1.43100000000000	0.22302030797586747
1.43200000000000	0.22168801240309977
1.43300000000000	0.2203521694042756
1.43400000000000	0.21901277520279727
1.43500000000000	0.21766982600525608
1.43600000000000	0.2163233180013524
1.43700000000000	0.21497324736381107
1.43800000000000	0.21361961024830145
1.43900000000000	0.2122624027933493
1.44000000000000	0.21090162112026167
1.44100000000000	0.20953726133301953
1.44200000000000	0.2081693195182217
1.44300000000000	0.20679779174497748
1.44400000000000	0.20542267406482884
1.44500000000000	0.20404396251165946
1.44600000000000	0.20266165310160744
1.44700000000000	0.2012757418329758
1.44800000000000	0.199886224686034
1.44900000000000	0.1984930976234729
1.45000000000000	0.19709635658923186
1.45100000000000	0.19569599750947364
1.45200000000000	0.19429201629197568
1.45300000000000	0.19288440882612612
1.45400000000000	0.19147317098280991
1.45500000000000	0.1900582986144712
1.45600000000000	0.1886397875546877
1.45700000000000	0.18721763361841082
1.45800000000000	0.1857918326017014
1.45900000000000	0.18436238028166407
1.46000000000000	0.18292927241635093
1.46100000000000	0.1814925047446625
1.46200000000000	0.18005207298624715
1.46300000000000	0.17860797284140095
1.46400000000000	0.17716019999096977
1.46500000000000	0.1757087500961727
1.46600000000000	0.1742536187988517
1.46700000000000	0.17279480172066997
1.46800000000000	0.17133229446372056
1.46900000000000	0.1698660926099933
1.47000000000000	0.16839619172149867
1.47100000000000	0.16692258733999954
1.47200000000000	0.16544527498689376
1.47300000000000	0.16396425016355587
1.47400000000000	0.16247950835029012
1.47500000000000	0.16099104500715966
1.47600000000000	0.15949885557340626
1.47700000000000	0.15800293546742994
1.47800000000000	0.15650328008668346
1.47900000000000	0.15499988480754978
1.48000000000000	0.15349274498523569
1.48100000000000	0.151981855953649
1.48200000000000	0.15046721302529376
1.48300000000000	0.14894881149118233
1.48400000000000	0.14742664662050253
1.48500000000000	0.14590071366095425
1.48600000000000	0.14437100783816703
1.48700000000000	0.14283752435580843
1.48800000000000	0.14130025839542104
1.48900000000000	0.1397592051162877
1.49000000000000	0.13821435965529227
1.49100000000000	0.13666571712703268
1.49200000000000	0.1351132726230988
1.49300000000000	0.13355702121261026
1.49400000000000	0.13199695794173283
1.49500000000000	0.130433077833626
1.49600000000000	0.12886537588831226
1.49700000000000	0.12729384708254377
1.49800000000000	0.12571848636967808
1.49900000000000	0.12413928867953272
1.50000000000000	0.12255624891826411
1.50100000000000	0.12096936196822572
1.50200000000000	0.11937862268769361
1.50300000000000	0.11778402591154236
1.50400000000000	0.11618556644919553
1.50500000000000	0.11458323908673318
1.50600000000000	0.11297703858543784
1.50700000000000	0.11136695968194887
1.50800000000000	0.10975299708812436
1.50900000000000	0.10813514549089431
1.51000000000000	0.10651339955212813
1.51100000000000	0.10488775390847094
1.51200000000000	0.1032582031712237
1.51300000000000	0.10162474192615023
1.51400000000000	0.09998736473336711
1.51500000000000	0.09834606612717178
1.51600000000000	0.09670084061589534
1.51700000000000	0.09505168268170583
1.51800000000000	0.09339858678065482
1.51900000000000	0.09174154734211926
1.52000000000000	0.0900805587690443
1.52100000000000	0.08841561543758703
1.52200000000000	0.0867467116970817
1.52300000000000	0.08507384186939881
1.52400000000000	0.08339700024977037
1.52500000000000	0.08171618110561907
1.52600000000000	0.08003137867689514
1.52700000000000	0.07834258717577236
1.52800000000000	0.07664980078676131
1.52900000000000	0.07495301366588247
1.53000000000000	0.07325221994120268
1.53100000000000	0.07154741371228757
1.53200000000000	0.06983858905010676
1.53300000000000	0.06812573999682048
1.53400000000000	0.06640886056577933
1.53500000000000	0.06468794474098694
1.53600000000000	0.06296298647725962
1.53700000000000	0.06123397970004718
1.53800000000000	0.05950091830466597
1.53900000000000	0.057763796157240366
1.54000000000000	0.05602260709307516
1.54100000000000	0.054277344917952774
1.54200000000000	0.052528003406790535
1.54300000000000	0.050774576303988406
1.54400000000000	0.049017057323088586
1.54500000000000	0.047255440146783956
1.54600000000000	0.045489718426284576
1.54700000000000	0.0437198857814185
1.54800000000000	0.04194593580108652
1.54900000000000	0.04016786204107259
1.55000000000000	0.038385658026027114
1.55100000000000	0.03659931724842247
1.55200000000000	0.03480883316794525
1.55300000000000	0.033014199211752526
1.55400000000000	0.031215408774136533
1.55500000000000	0.02941245521631597
1.55600000000000	0.02760533186621217
1.55700000000000	0.025794032018240598
1.55800000000000	0.02397854893308038
1.55900000000000	0.022158875837449132
1.56000000000000	0.020335005923930893
1.56100000000000	0.018506932350633942
1.56200000000000	0.01667464824108844
1.56300000000000	0.014838146683934239
1.56400000000000	0.012997420732599796
1.56500000000000	0.011152463405705193
1.56600000000000	0.009303267685500494
1.56700000000000	0.007449826518969305
1.56800000000000	0.005592132816908846
1.56900000000000	0.0037301794538273647
1.57000000000000	0.0018639592676921168
1.57100000000000	-6.534940314661952e-06
1.57200000000000	-0.001881310406048664
1.57300000000000	-0.0037603744026530883
1.57400000000000	-0.005643734240819098
1.57500000000000	-0.007531397269062046
1.57600000000000	-0.009423370873873349
1.57700000000000	-0.011319662480158144
1.57800000000000	-0.013220279551491743
1.57900000000000	-0.015125229590092326
1.58000000000000	-0.01703452013745288
1.58100000000000	-0.018948158774438006
1.58200000000000	-0.02086615312159168
1.58300000000000	-0.02278851083940836
1.58400000000000	-0.024715239628687158
1.58500000000000	-0.026646347230484757
1.58600000000000	-0.028581841427056442
1.58700000000000	-0.03052173004149039
1.58800000000000	-0.03246602093833317
1.58900000000000	-0.03441472202379492
1.59000000000000	-0.03636784124608994
1.59100000000000	-0.03832538659569651
1.59200000000000	-0.04028736610558803
1.59300000000000	-0.04225378785200706
1.59400000000000	-0.044224659953819856
1.59500000000000	-0.04619999057379087
1.59600000000000	-0.0481797879184227
1.59700000000000	-0.05016406023839193
1.59800000000000	-0.052152815828661936
1.59900000000000	-0.054146063029299585
1.60000000000000	-0.05614381022527537
1.60100000000000	-0.058146065847069384
1.60200000000000	-0.060152838370951534
1.60300000000000	-0.062164136319320384
1.60400000000000	-0.06417996826104422
1.60500000000000	-0.06620034281180587
1.60600000000000	-0.06822526863445866
1.60700000000000	-0.07025475443938256
1.60800000000000	-0.072288808984865
1.60900000000000	-0.07432744107702582
1.61000000000000	-0.07637065957136113
1.61100000000000	-0.07841847337173746
1.61200000000000	-0.08047089143151531
1.61300000000000	-0.08252792275376408
1.61400000000000	-0.08458957639164222
1.61500000000000	-0.08665586144877668
1.61600000000000	-0.0887267870796502
1.61700000000000	-0.0908023624899954
1.61800000000000	-0.09288259693718537
1.61900000000000	-0.09496749973063556
1.62000000000000	-0.09705708023220527
1.62100000000000	-0.09915134785660396
1.62200000000000	-0.10125031207180824
1.62300000000000	-0.10335398239957261
1.62400000000000	-0.10546236841530843
1.62500000000000	-0.10757547974970438
1.62600000000000	-0.10969332608770066
1.62700000000000	-0.11181591717024952
1.62800000000000	-0.1139432627934649
1.62900000000000	-0.11607537281021241
1.63000000000000	-0.11821225712991867
1.63100000000000	-0.1203539257191959
1.63200000000000	-0.12250038860228774
1.63300000000000	-0.12465165586154026
1.63400000000000	-0.12680773763783248
1.63500000000000	-0.12896864413112152
1.63600000000000	-0.13113438560085267
1.63700000000000	-0.13330497236647232
1.63800000000000	-0.1354804148079145
1.63900000000000	-0.13766072336601787
1.64000000000000	-0.1398459085434407
1.64100000000000	-0.1420359809043037
1.64200000000000	-0.14423095107558548
1.64300000000000	-0.14643082974718657
1.64400000000000	-0.14863562767255067
1.64500000000000	-0.1508453556691851
1.64600000000000	-0.15306002461920354
1.64700000000000	-0.15527964546985928
1.64800000000000	-0.15750422923409912
1.64900000000000	-0.15973378699111018
1.65000000000000	-0.16196832988688592
1.65100000000000	-0.16420786913478347
1.65200000000000	-0.16645241601610716
1.65300000000000	-0.16870198188067675
1.65400000000000	-0.17095657814742116
1.65500000000000	-0.17321621630496464
1.65600000000000	-0.17548090791219728
1.65700000000000	-0.1777506645990754
1.65800000000000	-0.18002549806675905
1.65900000000000	-0.18230542008884587
1.66000000000000	-0.1845904425115612
1.66100000000000	-0.18688057725455298
1.66200000000000	-0.18917583631137935
1.66300000000000	-0.19147623175084094
1.66400000000000	-0.19378177571626698
1.66500000000000	-0.19609248042755634
1.66600000000000	-0.19840835818116442
1.66700000000000	-0.20072942135091587
1.66800000000000	-0.20305568238876814
1.66900000000000	-0.20538715382519257
1.67000000000000	-0.20772384827050727
1.67100000000000	-0.2100657784149016
1.67200000000000	-0.2124129570297919
1.67300000000000	-0.21476539696786268
1.67400000000000	-0.21712311116443228
1.67500000000000	-0.21948611263789908
1.67600000000000	-0.22185441449061294
1.67700000000000	-0.22422802990937285
1.67800000000000	-0.22660697216675585
1.67900000000000	-0.22899125462135883
1.68000000000000	-0.23138089071886814
1.68100000000000	-0.23377589399281673
1.68200000000000	-0.2361762780654031
1.68300000000000	-0.23858205664831744
1.68400000000000	-0.24099324354347718
1.68500000000000	-0.24340985264445592
1.68600000000000	-0.24583189793618443
1.68700000000000	-0.24825939349685644
1.68800000000000	-0.250692353498726
1.68900000000000	-0.2531307922080237
1.69000000000000	-0.2555747239873738
1.69100000000000	-0.25802416329555933
1.69200000000000	-0.2604791246886866
1.69300000000000	-0.2629396228217922
1.69400000000000	-0.2654056724485223
1.69500000000000	-0.26787728842334446
1.69600000000000	-0.27035448570170506
1.69700000000000	-0.27283727934202995
1.69800000000000	-0.2753256845050589
1.69900000000000	-0.2778197164564875
1.70000000000000	-0.28031939056719835
1.70100000000000	-0.2828247223144804
1.70200000000000	-0.2853357272830923
1.70300000000000	-0.28785242116620613
1.70400000000000	-0.29037481976681856
1.70500000000000	-0.29290293899844944
1.70600000000000	-0.2954367948867205
1.70700000000000	-0.2979764035698942
1.70800000000000	-0.3005217813005885
1.70900000000000	-0.303072944446662
1.71000000000000	-0.3056299094924777
1.71100000000000	-0.3081926930399086
1.71200000000000	-0.310761311809975
1.71300000000000	-0.3133357826436387
1.71400000000000	-0.3159161225032707
1.71500000000000	-0.31850234847388115
1.71600000000000	-0.3210944777644824
1.71700000000000	-0.32369252770891377
1.71800000000000	-0.3262965157681659
1.71900000000000	-0.3289064595306932
1.72000000000000	-0.3315223767142881
1.72100000000000	-0.33414428516735994
1.72200000000000	-0.33677220287032705
1.72300000000000	-0.3394061479370485
1.72400000000000	-0.3420461386162872
1.72500000000000	-0.3446921932928739
1.72600000000000	-0.3473443304898862
1.72700000000000	-0.35000256886939773
1.72800000000000	-0.3526669272343921
1.72900000000000	-0.3553374245302299
1.73000000000000	-0.3580140798462208
1.73100000000000	-0.360696912417209
1.73200000000000	-0.36338594162519633
1.73300000000000	-0.36608118700097636
1.73400000000000	-0.3687826682258044
1.73500000000000	-0.37149040513300324
1.73600000000000	-0.37420441771009205
1.73700000000000	-0.37692472609965444
1.73800000000000	-0.37965135060206534
1.73900000000000	-0.3823843116767467
1.74000000000000	-0.38512362994401617
1.74100000000000	-0.3878693261872104
1.74200000000000	-0.3906214213542478
1.74300000000000	-0.3933799365597235
1.74400000000000	-0.3961448930867941
1.74500000000000	-0.3989163123891526
1.74600000000000	-0.40169421609302014
1.74700000000000	-0.4044786259991673
1.74800000000000	-0.4072695640849786
1.74900000000000	-0.41006705250644027
1.75000000000000	-0.41287111360080697
1.75100000000000	-0.4156817698879389
1.75200000000000	-0.4184990440730654
1.75300000000000	-0.4213229590487124
1.75400000000000	-0.4241535378973409
1.75500000000000	-0.42699080389328037
1.75600000000000	-0.4298347805052587
1.75700000000000	-0.4326854913987481
1.75800000000000	-0.435542960438416
1.75900000000000	-0.4384072116904274
1.76000000000000	-0.44127826942527104
1.76100000000000	-0.44415615811999265
1.76200000000000	-0.4470409024608859
1.76300000000000	-0.44993252734627087
1.76400000000000	-0.45283105788868694
1.76500000000000	-0.4557365194184295
1.76600000000000	-0.4586489374855329
1.76700000000000	-0.46156833786294227
1.76800000000000	-0.46449474654947287
1.76900000000000	-0.46742818977235623
1.77000000000000	-0.4703686939905709
1.77100000000000	-0.4733162858976838
1.77200000000000	-0.47627099242494664
1.77300000000000	-0.47923284074417793
1.77400000000000	-0.48220185827174533
1.77500000000000	-0.48517807267060586
1.77600000000000	-0.4881615118545177
1.77700000000000	-0.49115220399101567
1.77800000000000	-0.49415017750488
1.77900000000000	-0.4971554610816098
1.78000000000000	-0.5001680836709436
1.78100000000000	-0.503188074490467
1.78200000000000	-0.5062154630292615
1.78300000000000	-0.5092502790516447
1.78400000000000	-0.5122925526009585
1.78500000000000	-0.5153423140034452
1.78600000000000	-0.5183995938721755
1.78700000000000	-0.5214644231110741
1.78800000000000	-0.5245368329189957
1.78900000000000	-0.5276168547938785
1.79000000000000	-0.5307045205371005
1.79100000000000	-0.5337998622575857
1.79200000000000	-0.5369029123763994
1.79300000000000	-0.5400137036311824
1.79400000000000	-0.5431322690807234
1.79500000000000	-0.5462586421096347
1.79600000000000	-0.5493928564331108
1.79700000000000	-0.5525349461017816
1.79800000000000	-0.5556849455066653
1.79900000000000	-0.5588428893842068
1.80000000000000	-0.5620088128214423
1.80100000000000	-0.5651827512612149
1.80200000000000	-0.5683647405075862
1.80300000000000	-0.5715548167312433
1.80400000000000	-0.5747530164751442
1.80500000000000	-0.5779593766600319
1.80600000000000	-0.5811739345905585
1.80700000000000	-0.5843967279608966
1.80800000000000	-0.5876277948609483
1.80900000000000	-0.5908671737824787
1.81000000000000	-0.5941149036254338
1.81100000000000	-0.5973710237043621
1.81200000000000	-0.6006355737549997
1.81300000000000	-0.6039085939409717
1.81400000000000	-0.6071901248606595
1.81500000000000	-0.6104802075541935
1.81600000000000	-0.6137788835106173
1.81700000000000	-0.6170861946751929
1.81800000000000	-0.6204021834568758
1.81900000000000	-0.62372689273587
1.82000000000000	-0.6270603658718616
1.82100000000000	-0.6304026467109689
1.82200000000000	-0.6337537795951856
1.82300000000000	-0.6371138093698585
1.82400000000000	-0.6404827813925693
1.82500000000000	-0.6438607415413877
1.82600000000000	-0.6472477362246948
1.82700000000000	-0.6506438123894005
1.82800000000000	-0.6540490175307385
1.82900000000000	-0.6574633997017163
1.83000000000000	-0.6608870075229065
1.83100000000000	-0.6643198901924323
1.83200000000000	-0.6677620974962584
1.83300000000000	-0.6712136798186028
1.83400000000000	-0.6746746881527457
1.83500000000000	-0.6781451741120318
1.83600000000000	-0.6816251899409435
1.83700000000000	-0.6851147885270438
1.83800000000000	-0.6886140234123848
1.83900000000000	-0.6921229488058325
1.84000000000000	-0.6956416195954533
1.84100000000000	-0.6991700913611336
1.84200000000000	-0.7027084203880487
1.84300000000000	-0.706256663679217
1.84400000000000	-0.7098148789700502
1.84500000000000	-0.7133831247418435
1.84600000000000	-0.7169614602369406
1.84700000000000	-0.7205499454723651
1.84800000000000	-0.7241486412561255
1.84900000000000	-0.7277576092022718
1.85000000000000	-0.7313769117470066
1.85100000000000	-0.7350066121651275
1.85200000000000	-0.7386467745869336
1.85300000000000	-0.7422974640152942
1.85400000000000	-0.7459587463440424
1.85500000000000	-0.7496306883756386
1.85600000000000	-0.7533133578402931
1.85700000000000	-0.7570068234152111
1.85800000000000	-0.7607111547444602
1.85900000000000	-0.7644264224593795
1.86000000000000	-0.7681526981996417
1.86100000000000	-0.7718900546344745
1.86200000000000	-0.7756385654856881
1.86300000000000	-0.7793983055496885
1.86400000000000	-0.783169350721451
1.86500000000000	-0.7869517780186444
1.86600000000000	-0.7907456656064599
1.86700000000000	-0.7945510928238034
1.86800000000000	-0.7983681402087897
1.86900000000000	-0.8021968895269318
1.87000000000000	-0.8060374237987745
1.87100000000000	-0.8098898273289322
1.87200000000000	-0.8137541857359601
1.87300000000000	-0.817630585983114
1.87400000000000	-0.8215191164101321
1.87500000000000	-0.8254198667659717
1.87600000000000	-0.829332928242646
1.87700000000000	-0.8332583935101036
1.87800000000000	-0.8371963567522869
1.87900000000000	-0.8411469137043341
1.88000000000000	-0.8451101616910475
1.88100000000000	-0.8490861996666024
1.88200000000000	-0.8530751282556294
1.88300000000000	-0.8570770497956762
1.88400000000000	-0.8610920683811084
1.88500000000000	-0.8651202899085401
1.88600000000000	-0.8691618221239384
1.88700000000000	-0.8732167746707593
1.88800000000000	-0.8772852591414309
1.88900000000000	-0.881367389128318
1.89000000000000	-0.8854632802784826
1.89100000000000	-0.8895730503495203
1.89200000000000	-0.8936968192676183
1.89300000000000	-0.8978347091878625
1.89400000000000	-0.9019868445566462
1.89500000000000	-0.9061533521764806
1.89600000000000	-0.9103343612735986
1.89700000000000	-0.914530003567269
1.89800000000000	-0.9187404133429837
1.89900000000000	-0.9229657275276875
1.90000000000000	-0.9272060857680887
1.90100000000000	-0.931461630512604
1.90200000000000	-0.9357325070959088
1.90300000000000	-0.9400188638274407
1.90400000000000	-0.9443208520833817
1.90500000000000	-0.9486386264024695
1.90600000000000	-0.9529723445858672
1.90700000000000	-0.9573221678012602
1.90800000000000	-0.9616882606915869
1.90900000000000	-0.9660707914880238
1.91000000000000	-0.97046993212864
1.91100000000000	-0.9748858583817551
1.91200000000000	-0.9793187499751002
1.91300000000000	-0.9837687907307793
1.91400000000000	-0.988236168706461
1.91500000000000	-0.9927210763431225
1.91600000000000	-0.9972237106197626
1.91700000000000	-1.001744273215464
1.91800000000000	-1.0062829706792826
1.91900000000000	-1.0108400146084153
1.92000000000000	-1.0154156218351704
1.92100000000000	-1.0200100146232942
1.92200000000000	-1.0246234208742302
1.92300000000000	-1.0292560743439565
1.92400000000000	-1.0339082148710985
1.92500000000000	-1.038580088617047
1.92600000000000	-1.0432719483188713
1.92700000000000	-1.0479840535559226
1.92800000000000	-1.0527166710310847
1.92900000000000	-1.0574700748673904
1.93000000000000	-1.0622445469219803
1.93100000000000	-1.0670403771172268
1.93200000000000	-1.0718578637915634
1.93300000000000	-1.0766973140708151
1.93400000000000	-1.0815590442616934
1.93500000000000	-1.0864433802691909
1.93600000000000	-1.0913506580394408
1.93700000000000	-1.0962812240308235
1.93800000000000	-1.101235435714221
1.93900000000000	-1.1062136621062377
1.94000000000000	-1.1112162843368485
1.94100000000000	-1.1162436962553948
1.94200000000000	-1.1212963050772964
1.94300000000000	-1.126374532075542
1.94400000000000	-1.1314788133206621
1.94500000000000	-1.1366096004737418
1.94600000000000	-1.141767361636695
1.94700000000000	-1.1469525822660902
1.94800000000000	-1.1521657661555635
1.94900000000000	-1.1574074364940001
1.95000000000000	-1.1626781370066577
1.95100000000000	-1.1679784331876826
1.95200000000000	-1.1733089136332506
1.95300000000000	-1.178670191485582
1.95400000000000	-1.1840629060006724
1.95500000000000	-1.1894877242513282
1.95600000000000	-1.1949453429824395
1.95700000000000	-1.2004364906346696
1.95800000000000	-1.2059619295565691
1.95900000000000	-1.211522458427372
1.96000000000000	-1.2171189149163586
1.96100000000000	-1.2227521786082582
1.96200000000000	-1.228423174228827
1.96300000000000	-1.234132875210186
1.96400000000000	-1.2398823076418406
1.96500000000000	-1.2456725546607283
1.96600000000000	-1.2515047613439179
1.96700000000000	-1.2573801401765237
1.96800000000000	-1.263299977183451
1.96900000000000	-1.269265638827988
1.97000000000000	-1.275278579801208
1.97100000000000	-1.281340351851235
1.97200000000000	-1.2874526138306779
1.97300000000000	-1.2936171431818229
1.97400000000000	-1.2998358491244222
1.97500000000000	-1.306110787875054
1.97600000000000	-1.3124441803044553
1.97700000000000	-1.3188384325417821
1.97800000000000	-1.3252961601673667
1.97900000000000	-1.331820216811208
1.98000000000000	-1.3384137282081774
1.98100000000000	-1.3450801330773277
1.98200000000000	-1.3518232326254085
1.98300000000000	-1.3586472510768866
1.98400000000000	-1.3655569104833876
1.98500000000000	-1.3725575242901376
1.98600000000000	-1.3796551159359842
1.98700000000000	-1.386856571466755
1.98800000000000	-1.3941698393103044
1.98900000000000	-1.4016041969791524
1.99000000000000	-1.409170615332411
1.99100000000000	-1.4168822695783332
1.99200000000000	-1.4247552793554417
1.99300000000000	-1.4328098228444617
1.99400000000000	-1.4410718963101534
1.99500000000000	-1.4495762682141344
1.99600000000000	-1.4583718573289997
1.99700000000000	-1.4675326972136085
1.99800000000000	-1.4771844845250786
1.99900000000000	-1.4875918814083398


==> LSF_Z5_n256_constant.txt <==
NE	 CER 
0.09375	1.00e+000
0.0859375	1.00e+000
0.078125	1.00e+000
0.0703125	1.00e+000
0.0625	9.52e-001
0.0546875	9.52e-001
0.046875	7.41e-001
0.0390625	7.69e-001
0.03125	6.14e-001
0.0234375	3.10e-001
0.015625	1.33e-001
0.0078125   2.49e-002
0.00390625  3.62e-003

==> LSF_Z5_n256_lee.txt <==
NE	 CER 
0.0703125	1.00e+000
0.0625	9.80e+000
0.0546875	9.29e-001
0.046875	8.00e-001
0.0390625	7.21e-001
0.03125	6.05e-001
0.0234375	3.60e-001
0.015625	2.07e-001
0.0078125	3.02e-002


==> LSF_Z7_n256_constant.txt <==
NE	 CER 
0.078125	1.00e+000
0.0703125	1.00e+000
0.0625	9.52e-001
0.0546875	9.09e-001
0.046875	8.70e-001
0.0390625	7.01e-001
0.03125	3.85e-001
0.0234375	2.33e-001
0.015625	9.02e-002
0.0078125   1.78e-002
0.00390625  2.22e-003

==> LSF_Z7_n256_lee.txt <==
NE	 CER 
0.09765625	1.00e+000
0.078125	9.62e-001
0.0703125	9.43e-001
0.0625	9.26e-001
0.0546875	8.43e-001
0.046875	8.06e-001
0.0390625	6.56e-001
0.03125	4.46e-001
0.0234375	2.62e-001
0.015625	1.47e-001
0.0078125	2.34e-002


==> LSF_Z8_n256_constant.txt <==
NE	 CER 
0.09375	1.00e+000
0.0859375	1.00e+000
0.078125	1.00e+000
0.0703125	1.00e+000
0.0625	8.70e-001
0.0546875	7.69e-001
0.046875	7.41e-001
0.0390625	5.88e-001
0.03125	3.89e-001
0.0234375	2.08e-001
0.015625	6.15e-002
0.0078125   1.04e-002
0.00390625  1.39e-003

==> LSF_Z8_n256_lee.txt <==
NE	 CER 
0.09765625	1.00e+000
0.078125	9.80e-001
0.0703125	9.62e-001
0.0625	9.09e-001
0.0546875	7.69e-001
0.046875	6.25e-001
0.0390625	4.59e-001
0.03125	3.45e-001
0.0234375	2.13e-001
0.015625	9.12e-002
0.0078125	1.84e-002
0.00390625  2.45e-003

==> NB_BP_GF5_n256_constant.txt <==
NE	CER
0.234375	1.00e+000
0.21875	7.94e-001
0.2109375	7.46e-001
0.203125	5.32e-001
0.1953125	4.27e-001
0.18359375	1.80e-001
0.17578125	8.38e-002
0.16796875	5.15e-002
0.15625	1.11e-002
0.14453125	2.47e-003
0.13671875	1.05e-003
0.12890625	3.36e-004
0.12109375	9.98e-005



==> NB_BP_GF5_n256_lee.txt <==
NE	CER
0.2734375	9.26e-001
0.25	8.93e-001
0.234375	7.69e-001
0.22265625	7.25e-001
0.2109375	5.15e-001  		
0.203125	4.95e-001  
0.1953125	3.33e-001
0.18359375	2.67e-001
0.17578125	2.14e-001
0.16796875	1.25e-001
0.15625	6.53e-002
0.14453125	2.69e-002
0.13671875	1.62e-002
0.12890625	6.96e-003
0.12109375	3.72e-003
0.11328125  1.39e-003
0.10546875  4.85e-004
0.09765625  1.27e-004

==> NB_BP_GF7_n256_constant.txt <==
NE	CER
0.2734375	6.67e-001
0.26171875	4.35e-001
0.24609375	2.28e-001
0.234375	7.05e-002 
0.22265625	3.23e-002
0.20703125	5.21e-003
0.1953125	1.23e-003
0.1875	5.96e-004
0.1796875	1.52e-004

==> NB_BP_GF7_n256_lee.txt <==
NE	CER
0.3515625	9.43e-001 
0.33203125	9.09e-001
0.3125	8.62e-001 
0.29296875	6.76e-001 
0.2734375	5.05e-001
0.26171875	3.79e-001
0.24609375	2.45e-001
0.234375	1.56e-001 
0.22265625	1.15e-001
0.20703125	5.46e-002
0.1953125	2.27e-002
0.1875	1.45e-002
0.1796875	8.74e-003
0.171875    5.01e-003
0.1640625   2.35e-003
0.15625     9.94e-004
0.1484375   6.16e-004
0.140625    2.67e-004

==> NB_BP_Z4_n256_memoryless.txt <==
NE	CER
0.296875    1.00e+000
0.2890625   1.00e+000
0.28125 1.00e+000
0.273475 1.00e+000
0.265625    1.00e+000
0.2578125   9.98e-001
0.2500000	9.80e-001
0.2421875	9.80e-001
0.2343750	9.26e-001
0.2265625	9.26e-001
0.2187500	8.62e-001
0.2109375	8.06e-001
0.2031250	7.58e-001
0.1953125	7.25e-001
0.1875000	5.75e-001
0.1796875	4.55e-001
0.1718750	3.79e-001
0.1640625	2.76e-001
0.1562500	2.14e-001
0.1484375	1.58e-001
0.1406250	1.24e-001
0.1328125	8.41e-002
0.1250000	5.41e-002
0.1171875	3.98e-002
0.1093750	2.53e-002
0.1015625	1.35e-002
0.0937500	8.745e-003
0.0859375   4.99e-003
0.078125    2.67e-003
0.070315    1.29e-003
0.062500    4.84e-004
0.0546875   1.96e-004

==> NB_BP_Z8_n256_constant.txt <==
NE	 CER 
0.3359375	9.43e-001
0.3281250	9.09e-001
0.3203125	8.93e-001
0.3125000	8.06e-001
0.3046875	6.25e-001
0.2968750	5.75e-001
0.2890625	5.38e-001
0.2812500	3.31e-001
0.2734375	2.23e-001
0.2656250	1.40e-001
0.2578125	1.05e-001
0.2500000	6.99e-002
0.2421875	3.29e-002
0.2343750	1.70e-002
0.2265625	7.21e-003
0.2187500	4.23e-003
0.2109375	2.12e-003
0.2031250	1.05e-003
0.1953125	4.41e-004


==> NB_BP_Z8_n256_lee.txt <==
NE	 CER 
0.3359375	8.06e-001
0.328125	7.14e-001
0.3125	6.49e-001
0.296875	5.49e-001
0.28125	3.65e-001
0.265625	2.19e-001
0.25	1.37e-001
0.234375	7.07e-002
0.21875	2.58e-002
0.203125	1.27e-002
0.1875	3.38e-003
0.1796875   2.22e-003
0.171875    1.18e-003
0.1640625   6.02e-004

==> PEP_Bound_n6_q7_k2.txt <==
Delta 	 avrgPEP 	 boundPEP
0.100000000000000 	 0.003393223732206783 	 0.007136685350255561
0.120000000000000 	 0.004987282429804 	 0.012786528789960862
0.140000000000000 	 0.007615856212634706 	 0.02091360964830552
0.160000000000000 	 0.010588173010746996 	 0.03197869401343578
0.180000000000000 	 0.01412329637737448 	 0.04642836455464311
0.200000000000000 	 0.018679368637340057 	 0.06469049070016376
0.220000000000000 	 0.02506265664160401 	 0.08717124550273679
0.240000000000000 	 0.0333889816360601 	 0.11425328466968755
0.260000000000000 	 0.040346984062941293 	 0.14629478495786713
0.280000000000000 	 0.05036514731805591 	 0.1836291066548552
0.300000000000000 	 0.059453032104637336 	 0.22656489968740604
0.320000000000000 	 0.0728862973760933 	 0.27538651672450326
0.340000000000000 	 0.08130962504831851 	 0.3303546312029666
0.360000000000000 	 0.09128127696289906 	 0.39170698511890195
0.380000000000000 	 0.10441647597254005 	 0.4596592121343768
0.400000000000000 	 0.13273957158962795 	 0.5344056973091978
0.420000000000000 	 0.15743981209630065 	 0.6161204466026873
0.440000000000000 	 0.16820857863751051 	 0.7049579480998395
0.460000000000000 	 0.17482517482517482 	 0.80105401334968
0.480000000000000 	 0.1833102253032929 	 0.9045265918665809
0.500000000000000 	 0.18885741265344666 	 1
0.520000000000000 	 0.20855057351407716 	 1
0.540000000000000 	 0.21208907741251326 	 1
0.560000000000000 	 0.2306805074971165 	 1
0.580000000000000 	 0.27137042062415195 	 1
0.600000000000000 	 0.28120481927710846 	 1
0.620000000000000 	 0.2871768202080238 	 1
0.640000000000000 	 0.29542097488921715 	 1
0.660000000000000 	 0.3352397868561279 	 1
0.680000000000000 	 0.3589830508474576 	 1
0.700000000000000 	 0.3663003663003663 	 1
0.720000000000000 	 0.38910505836575876 	 1
0.740000000000000 	 0.40899795501022496 	 1
0.760000000000000 	 0.43383947939262474 	 1
0.780000000000000 	 0.45627791563275436 	 1
0.800000000000000 	 0.4682655246252677 	 1
0.820000000000000 	 0.47961630695443647 	 1
0.840000000000000 	 0.5054368932038835 	 1
0.860000000000000 	 0.5361930294906166 	 1
0.880000000000000 	 0.5555555555555556 	 1
0.900000000000000 	 0.5594505494505495 	 1
0.920000000000000 	 0.5672839506172839 	 1
0.940000000000000 	 0.5830903790087464 	 1
0.960000000000000 	 0.5882352941176471 	 1
0.980000000000000 	 0.6172839506172839 	 1
1.00000000000000 	 0.6476683937823834  	 1
1.02000000000000 	 0.6688963210702341 	 1
1.04000000000000 	 0.6811989100817438 	 1
1.06000000000000 	 0.6906077348066298 	 1
1.08000000000000 	 0.7052186177715092 	 1


==> PEP_Bound_n6_q7_k2_2.0.txt <==
Delta 	 avrgPEP 	 boundPEP
0.0246000000000000 	 5.855692e-05 8.453021103938102e-05
0.0300000000000000 	 9.457535e-05 0.00015692032957127886
0.0366000000000000 	 1.690677e-04 0.000292617808632847
0.0448000000000000 	 3.586492e-04 0.7425183498437993
0.0547000000000000 	 5.238701e-04 0.0010410698754876491
0.0668000000000000 	 1.145213e-03 0.001965908251714453
0.0816000000000000 	 2.377895e-03 0.003724088483474532
0.0998000000000000 	 2.962700e-03 0.00709111442247514
0.122000000000000 	 4.774865e-03  0.013480073488057302
0.149100000000000 	 1.165501e-02  0.025556702905836188
0.182500000000000 	 1.926040e-02  0.04849408894966581
0.223300000000000 	 2.985075e-02  0.09131292575178274
0.273400000000000 	 5.282620e-02  0.1707041627716848
0.334900000000000 	 9.737098e-02  0.3157403962189315
0.410300000000000 	 1.494768e-01  0.575608353860772
0.502400000000000 	 2.237136e-01  1
0.614200000000000 	 3.164557e-01  1
0.748300000000000 	 4.385965e-01  1
0.906100000000000 	 6.289308e-01  1
1.08700000000000 	 7.936508e-01 1
1.28720000000000 	 8.695652e-01 1
1.49960000000000 	 9.615385e-01 1

==> RCUConst200q7.txt <==
delta 	 RCU 	 RCUH
0.2000 	 5.022004e-29 	 7.335243e-28 
0.2100 	 4.727825e-27 	 7.554625e-26 
0.2200 	 4.055047e-25 	 6.616119e-24 
0.2300 	 3.182161e-23 	 5.333027e-22 
0.2400 	 2.293623e-21 	 3.902074e-20 
0.2500 	 1.523835e-19 	 2.556586e-18 
0.2600 	 9.362429e-18 	 1.648884e-16 
0.2700 	 5.335602e-16 	 9.317045e-15 
0.2800 	 2.828360e-14 	 5.094927e-13 
0.2900 	 1.398195e-12 	 2.679623e-11 
0.3000 	 6.461440e-11 	 1.199381e-09 
0.3100 	 2.797667e-09 	 5.081251e-08 
0.3200 	 1.137315e-07 	 2.283674e-06 
0.3300 	 4.349495e-06 	 8.534333e-05 
0.3400 	 1.567733e-04 	 2.967837e-03 
0.3500 	 5.335011e-03 	 1.082230e-01 
0.3600 	 1.716874e-01 	 1.000000e+00 
0.3700 	 1.000000e+00 	 1.000000e+00 
0.3800 	 1.000000e+00 	 1.000000e+00 


==> RCUConst256q5.txt <==
delta 	 RCU 	 RCUH
0.2000 	 2.461962e-018 	 6.515992e-17 
0.2100 	 2.263506e-016 	 2.018576e-14 
0.2200 	 1.727548e-013 	 6.345106e-12 
0.2300 	 1.315489e-011 	 1.572709e-09 
0.2400 	 7.655156e-009 	 3.395280e-07 
0.2500 	 3.823416e-006 	 7.123643e-05 
0.2600 	 2.218165e-004 	 1.267345e-02 
0.2700 	 8.710972e-002 	 1.000000e+00 
0.2800 	 1.000000e+00 	 1.000000e+00 
0.2900 	 1.000000e+00 	 1.000000e+00 
0.3000 	 1.000000e+00 	 1.000000e+00 
0.3100 	 1.000000e+00 	 1.000000e+00 
0.3200 	 1.000000e+00 	 1.000000e+00 
0.3300 	 1.000000e+00 	 1.000000e+00 
0.3400 	 1.000000e+00 	 1.000000e+00 
0.3500 	 1.000000e+00 	 1.000000e+00 
0.3600 	 1.000000e+00 	 1.000000e+00 
0.3700 	 1.000000e+00 	 1.000000e+00 
0.3800 	 1.000000e+00 	 1.000000e+00 


==> RCUConst256q7.txt <==
delta 	 RCU 	 RCUH
0.2000 	 7.256707e-37 	 1.852382e-35 
0.2100 	 6.992702e-35 	 6.984133e-33 
0.2200 	 5.762579e-32 	 2.139795e-30 
0.2300 	 4.638246e-30 	 5.895578e-28 
0.2400 	 2.952746e-27 	 1.435021e-25 
0.2500 	 1.626654e-24 	 3.032532e-23 
0.2600 	 1.012176e-22 	 6.280631e-21 
0.2700 	 4.447266e-20 	 1.098186e-18 
0.2800 	 2.393367e-18 	 1.841351e-16 
0.2900 	 8.524420e-16 	 2.937205e-14 
0.3000 	 4.007774e-14 	 3.811231e-12 
0.3100 	 1.173490e-11 	 4.609379e-10 
0.3200 	 4.862251e-10 	 6.012452e-08 
0.3300 	 1.184855e-07 	 6.192943e-06 
0.3400 	 2.599756e-05 	 5.817325e-04 
0.3500 	 8.938108e-04 	 5.806697e-02 
0.3600 	 1.659636e-01 	 1.000000e+00 
0.3700 	 1.000000e+00 	 1.000000e+00 
0.3800 	 1.000000e+00 	 1.000000e+00 


==> RCUConst256q8.txt <==
delta 	 RCU 	 RCUH
0.2000 	 2.740125e-44 	 7.570880e-43 
0.2100 	 2.640437e-42 	 2.604905e-40 
0.2200 	 2.175944e-39 	 8.240878e-38 
0.2300 	 1.751397e-37 	 2.354478e-35 
0.2400 	 1.114954e-34 	 5.222924e-33 
0.2500 	 6.142230e-32 	 1.150582e-30 
0.2600 	 3.821966e-30 	 2.497447e-28 
0.2700 	 1.679283e-27 	 4.595617e-26 
0.2800 	 9.037331e-26 	 7.051117e-24 
0.2900 	 3.218812e-23 	 1.193399e-21 
0.3000 	 1.513331e-21 	 1.649135e-19 
0.3100 	 4.431087e-19 	 2.135396e-17 
0.3200 	 1.835981e-17 	 2.571684e-15 
0.3300 	 4.473999e-15 	 2.441004e-13 
0.3400 	 9.816651e-13 	 2.482003e-11 
0.3500 	 3.375020e-11 	 2.703616e-09 
0.3600 	 6.266767e-09 	 2.267121e-07 
0.3700 	 1.933556e-07 	 1.706975e-05 
0.3800 	 3.065538e-05 	 1.358077e-03 
0.3900 	 8.536252e-04 	 9.616548e-02 
0.4000 	 1.164867e-01 	 1.000000e+00 
0.4100 	 1.000000e+00 	 1.000000e+00 
0.4200 	 1.000000e+00 	 1.000000e+00 
0.4300 	 1.000000e+00 	 1.000000e+00 
0.4400 	 1.000000e+00 	 1.000000e+00 
0.4500 	 1.000000e+00 	 1.000000e+00 
0.4600 	 1.000000e+00 	 1.000000e+00 
0.4700 	 1.000000e+00 	 1.000000e+00 
0.4800 	 1.000000e+00 	 1.000000e+00 
0.4900 	 1.000000e+00 	 1.000000e+00 
0.5000 	 1.000000e+00 	 1.000000e+00 
0.5100 	 1.000000e+00 	 1.000000e+00 
0.5200 	 1.000000e+00 	 1.000000e+00 
0.5300 	 1.000000e+00 	 1.000000e+00 
0.5400 	 1.000000e+00 	 1.000000e+00 
0.5500 	 1.000000e+00 	 1.000000e+00 
0.5600 	 1.000000e+00 	 1.000000e+00 
0.5700 	 1.000000e+00 	 1.000000e+00 
0.5800 	 1.000000e+00 	 1.000000e+00 
0.5900 	 1.000000e+00 	 1.000000e+00 
0.6000 	 1.000000e+00 	 1.000000e+00 
0.6100 	 1.000000e+00 	 1.000000e+00 
0.6200 	 1.000000e+00 	 1.000000e+00 
0.6300 	 1.000000e+00 	 1.000000e+00 
0.6400 	 1.000000e+00 	 1.000000e+00 
0.6500 	 1.000000e+00 	 1.000000e+00 
0.6600 	 1.000000e+00 	 1.000000e+00 
0.6700 	 1.000000e+00 	 1.000000e+00 
0.6800 	 1.000000e+00 	 1.000000e+00 


==> RCUConst500q7.txt <==
delta 	 RCU 	 RCUH
0.2000 	 7.220388e-70 	 1.457258e-68 
0.2100 	 6.441973e-65 	 1.568672e-63 
0.2200 	 4.545836e-60 	 1.125922e-58 
0.2300 	 2.564561e-55 	 6.568019e-54 
0.2400 	 1.168092e-50 	 3.007729e-49 
0.2500 	 4.334213e-46 	 1.045084e-44 
0.2600 	 1.320999e-41 	 3.491203e-40 
0.2700 	 3.332467e-37 	 8.379063e-36 
0.2800 	 7.007527e-33 	 1.852870e-31 
0.2900 	 1.236353e-28 	 3.716928e-27 
0.3000 	 1.841382e-24 	 4.981879e-23 
0.3100 	 2.328279e-20 	 5.820048e-19 
0.3200 	 2.512582e-16 	 7.881070e-15 
0.3300 	 2.325719e-12 	 6.728589e-11 
0.3400 	 1.855113e-08 	 4.798442e-07 
0.3500 	 1.280744e-04 	 3.853002e-03 
0.3600 	 7.684651e-01 	 1.000000e+00 
0.3700 	 1.000000e+00 	 1.000000e+00 
0.3800 	 1.000000e+00 	 1.000000e+00 


==> RCUSPB.txt <==
delta 	 RCU 	 SPB
0.2000 	 8.387583e-24 	 1.237551e-24 
0.2100 	 1.766367e-20 	 3.077836e-21 
0.2200 	 1.461613e-17 	 2.972695e-18 
0.2300 	 5.807000e-15 	 1.367480e-15 
0.2400 	 1.154512e-12 	 3.123168e-13 
0.2500 	 1.199214e-10 	 3.697934e-11 
0.2600 	 7.529923e-09 	 2.635140e-09 
0.2700 	 2.652143e-07 	 1.045312e-07 
0.2800 	 5.961525e-06 	 2.634579e-06 
0.2900 	 8.721058e-05 	 4.301671e-05 
0.3000 	 7.970097e-04 	 4.353361e-04 
0.3100 	 5.050279e-03 	 3.039352e-03 
0.3200 	 2.376895e-02 	 1.571954e-02 
0.3300 	 7.755023e-02 	 5.584123e-02 
0.3400 	 1.907094e-01 	 1.484282e-01 
0.3500 	 3.731741e-01 	 3.119390e-01 
0.3600 	 5.849218e-01 	 5.193672e-01 
0.3700 	 7.697767e-01 	 7.167123e-01 
0.3800 	 8.937826e-01 	 8.605458e-01 
0.3900 	 9.591050e-01 	 9.426156e-01 
0.4000 	 9.873937e-01 	 9.810388e-01 
0.4100 	 9.969295e-01 	 9.950392e-01 
0.4200 	 9.993266e-01 	 9.988366e-01 
0.4300 	 9.998904e-01 	 9.997966e-01 
0.4400 	 9.999833e-01 	 9.999668e-01 
0.4500 	 9.999981e-01 	 9.999960e-01 
0.4600 	 9.999998e-01 	 9.999995e-01 
0.4700 	 1.000000e+00 	 1.000000e+00 
0.4800 	 1.000000e+00 	 1.000000e+00 
0.4900 	 1.000000e+00 	 1.000000e+00 
0.5000 	 1.000000e+00 	 1.000000e+00 


==> RCUSPB_n256_q5.txt <==
delta 	 RCU 	 SPB
0.1500 	 5.263040e-06 	 5.883262e-07 
0.1600 	 3.819645e-05 	 5.341344e-06 
0.1700 	 2.123500e-04 	 3.652191e-05 
0.1800 	 9.460759e-04 	 1.974808e-04 
0.1900 	 3.355033e-03 	 8.361874e-04 
0.2000 	 1.007597e-02 	 2.969316e-03 
0.2100 	 2.543785e-02 	 8.749281e-03 
0.2200 	 5.663192e-02 	 2.257432e-02 
0.2300 	 1.088588e-01 	 4.962122e-02 
0.2400 	 1.860926e-01 	 9.597039e-02 
0.2500 	 2.892222e-01 	 1.673198e-01 
0.2600 	 4.087917e-01 	 2.621648e-01 
0.2700 	 5.359217e-01 	 3.771924e-01 
0.2800 	 6.548309e-01 	 4.992765e-01 
0.2900 	 7.611548e-01 	 6.227056e-01 
0.3000 	 8.433692e-01 	 7.302527e-01 
0.3100 	 9.034488e-01 	 8.183601e-01 
0.3200 	 9.439644e-01 	 8.847421e-01 
0.3300 	 9.693039e-01 	 9.309687e-01 
0.3400 	 9.840776e-01 	 9.608764e-01 
0.3500 	 9.923361e-01 	 9.793905e-01 
0.3600 	 9.964017e-01 	 9.894564e-01 
0.3700 	 9.984259e-01 	 9.949692e-01 
0.3800 	 9.993599e-01 	 9.977667e-01 
0.3900 	 9.997417e-01 	 9.990215e-01 
0.4000 	 9.999060e-01 	 9.996120e-01 
0.4100 	 9.999657e-01 	 9.998465e-01 
0.4200 	 9.999883e-01 	 9.999432e-01 
0.4300 	 9.999963e-01 	 9.999803e-01 
0.4400 	 9.999988e-01 	 9.999934e-01 
0.4500 	 9.999996e-01 	 9.999978e-01 
0.4600 	 9.999999e-01 	 9.999993e-01 
0.4700 	 1.000000e+00 	 9.999998e-01 
0.4800 	 1.000000e+00 	 9.999999e-01 
0.4900 	 1.000000e+00 	 1.000000e+00 
0.5000 	 1.000000e+00 	 1.000000e+00 


==> RCUSPB_n256_q7.txt <==
delta 	 RCU 	 SPB
0.2000 	 3.608720e-07 	 6.142423e-08 
0.2100 	 2.526246e-06 	 4.990514e-07 
0.2200 	 1.405650e-05 	 3.186364e-06 
0.2300 	 6.539166e-05 	 1.687299e-05 
0.2400 	 2.569433e-04 	 7.487740e-05 
0.2500 	 8.618557e-04 	 2.814873e-04 
0.2600 	 2.562820e-03 	 9.336618e-04 
0.2700 	 6.621862e-03 	 2.670788e-03 
0.2800 	 1.537940e-02 	 6.834859e-03 
0.2900 	 3.227407e-02 	 1.572819e-02 
0.3000 	 6.044549e-02 	 3.206064e-02 
0.3100 	 1.039111e-01 	 5.968953e-02 
0.3200 	 1.672822e-01 	 1.037786e-01 
0.3300 	 2.464013e-01 	 1.638086e-01 
0.3400 	 3.396743e-01 	 2.406448e-01 
0.3500 	 4.450612e-01 	 3.347418e-01 
0.3600 	 5.517786e-01 	 4.378302e-01 
0.3700 	 6.522207e-01 	 5.424796e-01 
0.3800 	 7.405725e-01 	 6.414629e-01 
0.3900 	 8.136122e-01 	 7.291888e-01 
0.4000 	 8.727715e-01 	 8.052343e-01 
0.4100 	 9.177426e-01 	 8.670842e-01 
0.4200 	 9.476397e-01 	 9.109597e-01 
0.4300 	 9.690360e-01 	 9.443983e-01 
0.4400 	 9.818103e-01 	 9.656359e-01 
0.4500 	 9.901135e-01 	 9.802900e-01 
0.4600 	 9.946073e-01 	 9.887014e-01 
0.4700 	 9.971982e-01 	 9.938283e-01 
0.4800 	 9.986155e-01 	 9.967925e-01 
0.4900 	 9.993503e-01 	 9.984163e-01 
0.5000 	 9.996991e-01 	 9.992300e-01 


==> RCUSPB_n256_q8.txt <==
delta 	 RCU 	 SPB
0.2000 	 7.738428e-10 	 4.676352e-11 
0.2100 	 8.254416e-09 	 6.108610e-10 
0.2200 	 7.140771e-08 	 6.399821e-09 
0.2300 	 5.057188e-07 	 5.430371e-08 
0.2400 	 2.842660e-06 	 3.604662e-07 
0.2500 	 1.393983e-05 	 2.074822e-06 
0.2600 	 5.985172e-05 	 1.039411e-05 
0.2700 	 2.183898e-04 	 4.382028e-05 
0.2800 	 6.849579e-04 	 1.572769e-04 
0.2900 	 1.980358e-03 	 5.193730e-04 
0.3000 	 4.991879e-03 	 1.481168e-03 
0.3100 	 1.138001e-02 	 3.798417e-03 
0.3200 	 2.359080e-02 	 8.806601e-03 
0.3300 	 4.382588e-02 	 1.812720e-02 
0.3400 	 7.659538e-02 	 3.501784e-02 
0.3500 	 1.259133e-01 	 6.344816e-02 
0.3600 	 1.893319e-01 	 1.041402e-01 
0.3700 	 2.669002e-01 	 1.592152e-01 
0.3800 	 3.588024e-01 	 2.312681e-01 
0.3900 	 4.566701e-01 	 3.157941e-01 
0.4000 	 5.581575e-01 	 4.121447e-01 
0.4100 	 6.491643e-01 	 5.067303e-01 
0.4200 	 7.363877e-01 	 6.057549e-01 
0.4300 	 8.058199e-01 	 6.916879e-01 
0.4400 	 8.632001e-01 	 7.687900e-01 
0.4500 	 9.080622e-01 	 8.342199e-01 
0.4600 	 9.399276e-01 	 8.845664e-01 
0.4700 	 9.625585e-01 	 9.232151e-01 
0.4800 	 9.771981e-01 	 9.501894e-01 
0.4900 	 9.867410e-01 	 9.691174e-01 
0.5000 	 9.924212e-01 	 9.812245e-01 


==> SMP_GF5_n256_constant.txt <==
NE	CER
0.1171875	7.81e-001
0.109375	5.81e-001
0.1015625	3.18e-001  
0.09375	1.38e-001
0.0859375	5.62e-002
0.078125	1.96e-002
0.0703125	7.01e-003
0.0625	1.68e-003
0.0546875    6.28e-004
0.046875    1.79e-004

==> SMP_GF5_n256_lee.txt <==
NE	CER
0.140625	1e-000
0.125	8.91e-001
0.1171875	7.69e-001
0.109375	5.38e-001
0.1015625	4.03e-001  
0.09375	2.42e-001
0.0859375	1.67e-001
0.078125	7.84e-002
0.0703125	5.57e-002
0.0625	1.67e-002
0.0546875   6.84e-003
0.046875    2.28e-003
0.0390625   8.75e-004
0.03125 2.31e-004

==> SMP_GF7_n256_constant.txt <==
NE	CER
0.1484375	1.00e+000
0.140625	8.47e-001
0.1328125	7.35e-001
0.125	4.63e-001
0.1171875	2.65e-001
0.109375	1.25e-001
0.1015625	5.43e-002
0.09375	1.72e-002
0.0859375	2.99e-003
0.078125	6.61e-004
0.070315    2.31e-004

==> SMP_GF7_n256_lee.txt <==
NE	CER
0.1484375	8.33e-001
0.140625	6.41e-001
0.1328125	5.62e-001
0.125	4.31e-001
0.1171875	2.99e-001
0.109375	2.14e-001
0.1015625	1.49e-001
0.09375	7.68e-002
0.0859375	4.47e-002
0.078125	2.03e-002
0.0703125	8.28e-003
0.0625	3.29e-003
0.0546875    1.03e-003
0.046875    3.10e-004

==> SMP_Z8_n256_constant.txt <==
NE	 CER 
0.1875	1.00e+000
0.171875	1.00e+000
0.15625	9.80e-001
0.140625	7.69e-001
0.125	3.45e-001
0.109375	1.42e-001
0.09375	2.06e-002
0.078125	9.32e-004
0.070315    2.55e-004

==> SMP_Z8_n256_lee.txt <==
NE	 CER 
0.1875	9.80e-001
0.171875	9.43e-001
0.15625	8.20e-001
0.140625	5.81e-001
0.125	4.24e-001
0.109375	2.28e-001
0.09375	7.33e-002
0.078125	2.08e-002
0.0703125	8.18e-003
0.0625	3.15e-003
0.0546875    9.87e-004
0.046875    2.67e-004

==> TV_3,6_delta0.11_q12.txt <==
TV	 Iter
0.002315237334280302	0
0.0015418590198863634	1
0.0007567471590909091	2
0.00021089311079545463	3
1.387902462121212e-05	4
0.0	5
0.0	6
0.0	7
0.0	8
0.0	9
0.0	10
0.0	11
0.0	12
0.0	13
0.0	14
0.0	15
0.0	16
0.0	17
0.0	18
0.0	19
0.0	20
0.0	21
0.0	22
0.0	23
0.0	24
0.0	25
0.0	26
0.0	27
0.0	28
0.0	29
0.0	30
0.0	31
0.0	32
0.0	33
0.0	34
0.0	35
0.0	36
0.0	37
0.0	38
0.0	39
0.0	40
0.0	41
0.0	42
0.0	43
0.0	44
0.0	45
0.0	46
0.0	47
0.0	48
0.0	49
0.0	50
0.0	51
0.0	52
0.0	53
0.0	54
0.0	55
0.0	56
0.0	57
0.0	58
0.0	59
0.0	60
0.0	61
0.0	62
0.0	63
0.0	64
0.0	65
0.0	66
0.0	67
0.0	68
0.0	69
0.0	70
0.0	71
0.0	72
0.0	73
0.0	74
0.0	75
0.0	76
0.0	77
0.0	78
0.0	79


==> TV_3,6_delta0.11_q8.txt <==
TV	 Iter
0.0012580450148809525	0
0.00100390625	1
0.0007193545386904761	2
0.00042129371279761894	3
0.00018908110119047612	4
5.678013392857145e-05	5
7.952008928571428e-06	6
2.139136904761905e-06	7
0.0	8
0.0	9
0.0	10
0.0	11
0.0	12
0.0	13
0.0	14
0.0	15
0.0	16
0.0	17
0.0	18
0.0	19
0.0	20
0.0	21
0.0	22
0.0	23
0.0	24
0.0	25
0.0	26
0.0	27
0.0	28
0.0	29
0.0	30
0.0	31
0.0	32
0.0	33
0.0	34
0.0	35
0.0	36
0.0	37
0.0	38
0.0	39
0.0	40
0.0	41
0.0	42
0.0	43
0.0	44
0.0	45
0.0	46
0.0	47
0.0	48
0.0	49
0.0	50
0.0	51
0.0	52
0.0	53
0.0	54
0.0	55
0.0	56
0.0	57
0.0	58
0.0	59
0.0	60
0.0	61
0.0	62
0.0	63
0.0	64
0.0	65
0.0	66
0.0	67
0.0	68
0.0	69
0.0	70
0.0	71
0.0	72
0.0	73
0.0	74
0.0	75
0.0	76
0.0	77
0.0	78
0.0	79


==> TV_3,6_delta0.11_q9.txt <==
TV	 Iter
0.0009517415364583336	0
0.0007554931640625001	1
0.0005713297526041668	2
0.0003781127929687501	3
0.00018483479817708328	4
4.036458333333333e-05	5
8.829752604166668e-06	6
1.6072591145833331e-06	7
0.0	8
0.0	9
0.0	10
0.0	11
0.0	12
0.0	13
0.0	14
0.0	15
0.0	16
0.0	17
0.0	18
0.0	19
0.0	20
0.0	21
0.0	22
0.0	23
0.0	24
0.0	25
0.0	26
0.0	27
0.0	28
0.0	29
0.0	30
0.0	31
0.0	32
0.0	33
0.0	34
0.0	35
0.0	36
0.0	37
0.0	38
0.0	39
0.0	40
0.0	41
0.0	42
0.0	43
0.0	44
0.0	45
0.0	46
0.0	47
0.0	48
0.0	49
0.0	50
0.0	51
0.0	52
0.0	53
0.0	54
0.0	55
0.0	56
0.0	57
0.0	58
0.0	59
0.0	60
0.0	61
0.0	62
0.0	63
0.0	64
0.0	65
0.0	66
0.0	67
0.0	68
0.0	69
0.0	70
0.0	71
0.0	72
0.0	73
0.0	74
0.0	75
0.0	76
0.0	77
0.0	78
0.0	79


==> TV_3,6_delta0.15_q12.txt <==
TV	 Iter
0.0023813624526515145	0
0.00207378965435606	1
0.0015858783143939386	2
0.0009962269176136363	3
0.0004701556581439394	4
0.00013847952178030307	5
1.1215672348484847e-05	6
0.0	7
0.0	8
0.0	9
0.0	10
0.0	11
0.0	12
0.0	13
0.0	14
0.0	15
0.0	16
0.0	17
0.0	18
0.0	19
0.0	20
0.0	21
0.0	22
0.0	23
0.0	24
0.0	25
0.0	26
0.0	27
0.0	28
0.0	29
0.0	30
0.0	31
0.0	32
0.0	33
0.0	34
0.0	35
0.0	36
0.0	37
0.0	38
0.0	39
0.0	40
0.0	41
0.0	42
0.0	43
0.0	44
0.0	45
0.0	46
0.0	47
0.0	48
0.0	49
0.0	50
0.0	51
0.0	52
0.0	53
0.0	54
0.0	55
0.0	56
0.0	57
0.0	58
0.0	59
0.0	60
0.0	61
0.0	62
0.0	63
0.0	64
0.0	65
0.0	66
0.0	67
0.0	68
0.0	69
0.0	70
0.0	71
0.0	72
0.0	73
0.0	74
0.0	75
0.0	76
0.0	77
0.0	78
0.0	79


==> TV_3,6_delta0.15_q8.txt <==
TV	 Iter
0.0013203125000000003	0
0.0011966610863095237	1
0.0011338588169642863	2
0.0010242978050595238	3
0.0008425641741071433	4
0.0007022879464285713	5
0.0005864257812500001	6
0.00037792968750000006	7
0.00024648902529761905	8
0.00013509114583333334	9
8.340308779761906e-05	10
5.033947172619047e-05	11
3.5481770833333335e-05	12
1.669456845238095e-05	13
3.7667410714285706e-06	14
0.0	15
0.0	16
0.0	17
0.0	18
0.0	19
0.0	20
0.0	21
0.0	22
0.0	23
0.0	24
0.0	25
0.0	26
0.0	27
0.0	28
0.0	29
0.0	30
0.0	31
0.0	32
0.0	33
0.0	34
0.0	35
0.0	36
0.0	37
0.0	38
0.0	39
0.0	40
0.0	41
0.0	42
0.0	43
0.0	44
0.0	45
0.0	46
0.0	47
0.0	48
0.0	49
0.0	50
0.0	51
0.0	52
0.0	53
0.0	54
0.0	55
0.0	56
0.0	57
0.0	58
0.0	59
0.0	60
0.0	61
0.0	62
0.0	63
0.0	64
0.0	65
0.0	66
0.0	67
0.0	68
0.0	69
0.0	70
0.0	71
0.0	72
0.0	73
0.0	74
0.0	75
0.0	76
0.0	77
0.0	78
0.0	79


==> TV_3,6_delta0.15_q9.txt <==
TV	 Iter
0.0010265096028645834	0
0.0009713745117187502	1
0.0008690795898437494	2
0.0007900594075520831	3
0.0007072347005208332	4
0.0005935668945312503	5
0.00043853759765625	6
0.00029357910156249987	7
0.00018253580729166668	8
0.00010274251302083332	9
4.74853515625e-05	10
2.488199869791667e-05	11
8.748372395833334e-06	12
6.652832031250002e-06	13
0.0	14
0.0	15
0.0	16
0.0	17
0.0	18
0.0	19
0.0	20
0.0	21
0.0	22
0.0	23
0.0	24
0.0	25
0.0	26
0.0	27
0.0	28
0.0	29
0.0	30
0.0	31
0.0	32
0.0	33
0.0	34
0.0	35
0.0	36
0.0	37
0.0	38
0.0	39
0.0	40
0.0	41
0.0	42
0.0	43
0.0	44
0.0	45
0.0	46
0.0	47
0.0	48
0.0	49
0.0	50
0.0	51
0.0	52
0.0	53
0.0	54
0.0	55
0.0	56
0.0	57
0.0	58
0.0	59
0.0	60
0.0	61
0.0	62
0.0	63
0.0	64
0.0	65
0.0	66
0.0	67
0.0	68
0.0	69
0.0	70
0.0	71
0.0	72
0.0	73
0.0	74
0.0	75
0.0	76
0.0	77
0.0	78
0.0	79


==> TV_3,6_delta0.18_q12.txt <==
TV	 Iter
0.002439882220643938	0
0.002243829900568182	1
0.0020159653172348475	2
0.0017071940104166669	3
0.0013473307291666668	4
0.0008603367660984851	5
0.00046536162405303024	6
0.0001834753787878788	7
7.347892992424243e-05	8
1.800722064393939e-05	9
9.144176136363637e-06	10
0.0	11
0.0	12
0.0	13
0.0	14
0.0	15
0.0	16
0.0	17
0.0	18
0.0	19
0.0	20
0.0	21
0.0	22
0.0	23
0.0	24
0.0	25
0.0	26
0.0	27
0.0	28
0.0	29
0.0	30
0.0	31
0.0	32
0.0	33
0.0	34
0.0	35
0.0	36
0.0	37
0.0	38
0.0	39
0.0	40
0.0	41
0.0	42
0.0	43
0.0	44
0.0	45
0.0	46
0.0	47
0.0	48
0.0	49
0.0	50
0.0	51
0.0	52
0.0	53
0.0	54
0.0	55
0.0	56
0.0	57
0.0	58
0.0	59
0.0	60
0.0	61
0.0	62
0.0	63
0.0	64
0.0	65
0.0	66
0.0	67
0.0	68
0.0	69
0.0	70
0.0	71
0.0	72
0.0	73
0.0	74
0.0	75
0.0	76
0.0	77
0.0	78
0.0	79


==> TV_3,6_delta0.18_q8.txt <==
TV	 Iter
0.0012340029761904762	0
0.0011474376860119051	1
0.0011986142113095237	2
0.0011487397693452379	3
0.0011495070684523806	4
0.0010785435267857148	5
0.0010965634300595236	6
0.0010678245907738096	7
0.0010065801711309525	8
0.0009691220238095237	9
0.0009589843749999998	10
0.0009036690848214285	11
0.0008431687127976189	12
0.0007155412946428571	13
0.0006426943824404764	14
0.0005821475074404759	15
0.0005109747023809525	16
0.0004953497023809523	17
0.0004241303943452381	18
0.00036914062499999995	19
0.0003456566220238094	20
0.0002810407366071428	21
0.00024081566220238092	22
0.00020091610863095242	23
0.00018926711309523808	24
0.0001682710193452381	25
0.00014680989583333335	26
0.00011258370535714285	27
8.791387648809523e-05	28
9.602864583333331e-05	29
7.824125744047618e-05	30
6.312779017857144e-05	31
4.8432849702380945e-05	32
3.992280505952381e-05	33
3.7388392857142856e-05	34
4.0759858630952384e-05	35
3.708612351190477e-05	36
1.6834077380952383e-05	37
2.013578869047619e-05	38
1.964750744047619e-05	39
1.2834821428571428e-05	40
1.4043898809523808e-05	41
1.8670944940476187e-05	42
1.1300223214285712e-05	43
9.091331845238097e-06	44
6.045386904761904e-06	45
2.8366815476190472e-06	46
4.185267857142858e-06	47
2.9529389880952384e-06	48
1.6973586309523809e-06	49
2.7901785714285714e-06	50
0.0	51
0.0	52
0.0	53
0.0	54
0.0	55
0.0	56
0.0	57
0.0	58
0.0	59
0.0	60
0.0	61
0.0	62
0.0	63
0.0	64
0.0	65
0.0	66
0.0	67
0.0	68
0.0	69
0.0	70
0.0	71
0.0	72
0.0	73
0.0	74
0.0	75
0.0	76
0.0	77
0.0	78
0.0	79


==> TV_3,6_delta0.18_q9.txt <==
TV	 Iter
0.0010449422200520834	0
0.001020853678385417	1
0.0009887695312500002	2
0.0009721883138020837	3
0.0009479166666666665	4
0.0009011433919270833	5
0.0008902791341145829	6
0.0008775838216145833	7
0.0008353678385416662	8
0.00077972412109375	9
0.0007810465494791667	10
0.0007362874348958331	11
0.0006844278971354167	12
0.0006542561848958332	13
0.0006340738932291665	14
0.0005827433268229168	15
0.0005420939127604166	16
0.0004922892252604167	17
0.00046144612630208333	18
0.0004525960286458334	19
0.0003984578450520833	20
0.0003520304361979166	21
0.000310302734375	22
0.0003028157552083334	23
0.0002702433268229166	24
0.0002598876953125	25
0.0002419230143229167	26
0.00021154785156250004	27
0.00021881103515625	28
0.00020017496744791668	29
0.00018280029296875003	30
0.00017116292317708337	31
0.00017244466145833334	32
0.00015582275390625002	33
0.00012428792317708336	34
0.00011999511718750001	35
0.0001116943359375	36
9.55810546875e-05	37
9.086100260416668e-05	38
8.020019531249999e-05	39
6.949869791666666e-05	40
6.689453125e-05	41
6.229654947916668e-05	42
4.707845052083334e-05	43
4.3986002604166674e-05	44
3.0192057291666665e-05	45
2.423095703125e-05	46
1.9124348958333335e-05	47
1.446533203125e-05	48
7.914225260416666e-06	49
5.330403645833333e-06	50
5.43212890625e-06	51
4.821777343749999e-06	52
5.615234374999999e-06	53
3.865559895833334e-06	54
1.8717447916666657e-06	55
2.7058919270833326e-06	56
1.5462239583333335e-06	57
0.0	58
0.0	59
0.0	60
0.0	61
0.0	62
0.0	63
0.0	64
0.0	65
0.0	66
0.0	67
0.0	68
0.0	69
0.0	70
0.0	71
0.0	72
0.0	73
0.0	74
0.0	75
0.0	76
0.0	77
0.0	78
0.0	79


==> TV_4,8_delta0.11_q12.txt <==
TV	 Iter
0.0024984241832386373	0
0.001954833984375	1
0.0011221923828125	2
0.00029462224786931814	3
1.5935724431818182e-05	4
0.0	5
0.0	6
0.0	7
0.0	8
0.0	9
0.0	10
0.0	11
0.0	12
0.0	13
0.0	14
0.0	15
0.0	16
0.0	17
0.0	18
0.0	19
0.0	20
0.0	21
0.0	22
0.0	23
0.0	24
0.0	25
0.0	26
0.0	27
0.0	28
0.0	29
0.0	30
0.0	31
0.0	32
0.0	33
0.0	34
0.0	35
0.0	36
0.0	37
0.0	38
0.0	39
0.0	40
0.0	41
0.0	42
0.0	43
0.0	44
0.0	45
0.0	46
0.0	47
0.0	48
0.0	49
0.0	50
0.0	51
0.0	52
0.0	53
0.0	54
0.0	55
0.0	56
0.0	57
0.0	58
0.0	59
0.0	60
0.0	61
0.0	62
0.0	63
0.0	64
0.0	65
0.0	66
0.0	67
0.0	68
0.0	69
0.0	70
0.0	71
0.0	72
0.0	73
0.0	74
0.0	75
0.0	76
0.0	77
0.0	78
0.0	79


==> TV_4,8_delta0.11_q8.txt <==
TV	 Iter
0.0012994384765625002	0
0.001114798409598214	1
0.0009266880580357141	2
0.0005428466796875	3
0.00022727748325892855	4
6.440080915178572e-05	5
1.2015206473214286e-05	6
0.0	7
0.0	8
0.0	9
0.0	10
0.0	11
0.0	12
0.0	13
0.0	14
0.0	15
0.0	16
0.0	17
0.0	18
0.0	19
0.0	20
0.0	21
0.0	22
0.0	23
0.0	24
0.0	25
0.0	26
0.0	27
0.0	28
0.0	29
0.0	30
0.0	31
0.0	32
0.0	33
0.0	34
0.0	35
0.0	36
0.0	37
0.0	38
0.0	39
0.0	40
0.0	41
0.0	42
0.0	43
0.0	44
0.0	45
0.0	46
0.0	47
0.0	48
0.0	49
0.0	50
0.0	51
0.0	52
0.0	53
0.0	54
0.0	55
0.0	56
0.0	57
0.0	58
0.0	59
0.0	60
0.0	61
0.0	62
0.0	63
0.0	64
0.0	65
0.0	66
0.0	67
0.0	68
0.0	69
0.0	70
0.0	71
0.0	72
0.0	73
0.0	74
0.0	75
0.0	76
0.0	77
0.0	78
0.0	79


==> TV_4,8_delta0.11_q9.txt <==
TV	 Iter
0.001044464111328125	0
0.0008872528076171875	1
0.0006563873291015625	2
0.000387542724609375	3
0.00010247802734375	4
2.2705078125e-05	5
7.9345703125e-07	6
0.0	7
0.0	8
0.0	9
0.0	10
0.0	11
0.0	12
0.0	13
0.0	14
0.0	15
0.0	16
0.0	17
0.0	18
0.0	19
0.0	20
0.0	21
0.0	22
0.0	23
0.0	24
0.0	25
0.0	26
0.0	27
0.0	28
0.0	29
0.0	30
0.0	31
0.0	32
0.0	33
0.0	34
0.0	35
0.0	36
0.0	37
0.0	38
0.0	39
0.0	40
0.0	41
0.0	42
0.0	43
0.0	44
0.0	45
0.0	46
0.0	47
0.0	48
0.0	49
0.0	50
0.0	51
0.0	52
0.0	53
0.0	54
0.0	55
0.0	56
0.0	57
0.0	58
0.0	59
0.0	60
0.0	61
0.0	62
0.0	63
0.0	64
0.0	65
0.0	66
0.0	67
0.0	68
0.0	69
0.0	70
0.0	71
0.0	72
0.0	73
0.0	74
0.0	75
0.0	76
0.0	77
0.0	78
0.0	79


==> TV_4,8_delta0.15_q12.txt <==
TV	 Iter
0.002390924627130682	0
0.002315640536221591	1
0.002086503462357955	2
0.0015281982421874994	3
0.0007856001420454546	4
0.00020140491832386362	5
2.0885120738636365e-05	6
0.0	7
0.0	8
0.0	9
0.0	10
0.0	11
0.0	12
0.0	13
0.0	14
0.0	15
0.0	16
0.0	17
0.0	18
0.0	19
0.0	20
0.0	21
0.0	22
0.0	23
0.0	24
0.0	25
0.0	26
0.0	27
0.0	28
0.0	29
0.0	30
0.0	31
0.0	32
0.0	33
0.0	34
0.0	35
0.0	36
0.0	37
0.0	38
0.0	39
0.0	40
0.0	41
0.0	42
0.0	43
0.0	44
0.0	45
0.0	46
0.0	47
0.0	48
0.0	49
0.0	50
0.0	51
0.0	52
0.0	53
0.0	54
0.0	55
0.0	56
0.0	57
0.0	58
0.0	59
0.0	60
0.0	61
0.0	62
0.0	63
0.0	64
0.0	65
0.0	66
0.0	67
0.0	68
0.0	69
0.0	70
0.0	71
0.0	72
0.0	73
0.0	74
0.0	75
0.0	76
0.0	77
0.0	78
0.0	79


==> TV_4,8_delta0.15_q8.txt <==
TV	 Iter
0.0011679513113839288	0
0.0011552908761160714	1
0.0011682128906249998	2
0.0011363351004464283	3
0.0010925467354910715	4
0.0009345877511160712	5
0.0007806570870535716	6
0.0005430210658482144	7
0.0003875906808035714	8
0.00024433244977678574	9
0.00016256277901785716	10
9.14306640625e-05	11
6.0372488839285705e-05	12
1.40380859375e-05	13
7.2021484375e-06	14
0.0	15
0.0	16
0.0	17
0.0	18
0.0	19
0.0	20
0.0	21
0.0	22
0.0	23
0.0	24
0.0	25
0.0	26
0.0	27
0.0	28
0.0	29
0.0	30
0.0	31
0.0	32
0.0	33
0.0	34
0.0	35
0.0	36
0.0	37
0.0	38
0.0	39
0.0	40
0.0	41
0.0	42
0.0	43
0.0	44
0.0	45
0.0	46
0.0	47
0.0	48
0.0	49
0.0	50
0.0	51
0.0	52
0.0	53
0.0	54
0.0	55
0.0	56
0.0	57
0.0	58
0.0	59
0.0	60
0.0	61
0.0	62
0.0	63
0.0	64
0.0	65
0.0	66
0.0	67
0.0	68
0.0	69
0.0	70
0.0	71
0.0	72
0.0	73
0.0	74
0.0	75
0.0	76
0.0	77
0.0	78
0.0	79


==> TV_4,8_delta0.15_q9.txt <==
TV	 Iter
0.000974456787109375	0
0.0009720916748046875	1
0.0009630584716796875	2
0.0009344329833984375	3
0.000845733642578125	4
0.00070819091796875	5
0.0005435943603515625	6
0.0003340911865234375	7
0.0001707916259765625	8
9.521484375e-05	9
4.3487548828125e-05	10
1.3427734375e-05	11
0.0	12
0.0	13
0.0	14
0.0	15
0.0	16
0.0	17
0.0	18
0.0	19
0.0	20
0.0	21
0.0	22
0.0	23
0.0	24
0.0	25
0.0	26
0.0	27
0.0	28
0.0	29
0.0	30
0.0	31
0.0	32
0.0	33
0.0	34
0.0	35
0.0	36
0.0	37
0.0	38
0.0	39
0.0	40
0.0	41
0.0	42
0.0	43
0.0	44
0.0	45
0.0	46
0.0	47
0.0	48
0.0	49
0.0	50
0.0	51
0.0	52
0.0	53
0.0	54
0.0	55
0.0	56
0.0	57
0.0	58
0.0	59
0.0	60
0.0	61
0.0	62
0.0	63
0.0	64
0.0	65
0.0	66
0.0	67
0.0	68
0.0	69
0.0	70
0.0	71
0.0	72
0.0	73
0.0	74
0.0	75
0.0	76
0.0	77
0.0	78
0.0	79


==> TV_4,8_delta0.18_q12.txt <==
TV	 Iter
0.0023842107599431825	0
0.002363370028409091	1
0.0023265380859375006	2
0.002215121182528409	3
0.0019250155362215905	4
0.0016380615234374994	5
0.0011808527166193184	6
0.0006808305220170454	7
0.0003645241477272727	8
0.00012794078480113635	9
3.7109375e-05	10
6.769353693181818e-06	11
0.0	12
0.0	13
0.0	14
0.0	15
0.0	16
0.0	17
0.0	18
0.0	19
0.0	20
0.0	21
0.0	22
0.0	23
0.0	24
0.0	25
0.0	26
0.0	27
0.0	28
0.0	29
0.0	30
0.0	31
0.0	32
0.0	33
0.0	34
0.0	35
0.0	36
0.0	37
0.0	38
0.0	39
0.0	40
0.0	41
0.0	42
0.0	43
0.0	44
0.0	45
0.0	46
0.0	47
0.0	48
0.0	49
0.0	50
0.0	51
0.0	52
0.0	53
0.0	54
0.0	55
0.0	56
0.0	57
0.0	58
0.0	59
0.0	60
0.0	61
0.0	62
0.0	63
0.0	64
0.0	65
0.0	66
0.0	67
0.0	68
0.0	69
0.0	70
0.0	71
0.0	72
0.0	73
0.0	74
0.0	75
0.0	76
0.0	77
0.0	78
0.0	79


==> TV_4,8_delta0.18_q8.txt <==
TV	 Iter
0.0010835135323660709	0
0.0010908028738839286	1
0.0010803222656249995	2
0.0010861642020089282	3
0.0011110839843750003	4
0.0010554199218750003	5
0.0011148158482142856	6
0.001142177036830357	7
0.0010705043247767857	8
0.001088221958705357	9
0.0011506870814732143	10
0.0011108049665178572	11
0.0010480782645089293	12
0.0010393589564732144	13
0.0010855712890625	14
0.0011040213448660714	15
0.0010566580636160714	16
0.0010745849609374999	17
0.0010037493024553572	18
0.000979561941964286	19
0.0010465436662946425	20
0.0010157296316964288	21
0.0009689418247767857	22
0.0009741210937500002	23
0.0009911760602678574	24
0.0009823172433035712	25
0.0009905657087053569	26
0.0009914202008928575	27
0.0009435337611607142	28
0.0009469342912946429	29
0.000891950334821428	30
0.0009064592633928574	31
0.0009761090959821427	32
0.0008894914899553574	33
0.0008550153459821427	34
0.0008914097377232145	35
0.0008584856305803574	36
0.0008628976004464284	37
0.0008228759765625003	38
0.0008241489955357145	39
0.0008166329520089286	40
0.0008008684430803573	41
0.0007886265345982141	42
0.0008093261718750001	43
0.0007810756138392853	44
0.0007492501395089283	45
0.0007245919363839285	46
0.0007534877232142857	47
0.0007628522600446427	48
0.0007543770926339285	49
0.0007509591238839288	50
0.0007762625558035714	51
0.0007434605189732142	52
0.0007245570591517857	53
0.0006807861328124999	54
0.0006846226283482145	55
0.0006994628906249998	56
0.0006480538504464284	57
0.0006447579520089288	58
0.0006180071149553574	59
0.0006105085100446431	60
0.0006273018973214286	61
0.0006162283761160713	62
0.0005903494698660715	63
0.0006324637276785714	64
0.0006186349051339287	65
0.0006144845145089286	66
0.0006061139787946429	67
0.0006032540457589286	68
0.0006146414620535714	69
0.0006223842075892856	70
0.0005904889787946428	71
0.0006336495535714286	72
0.0005773577008928572	73
0.0005555419921874999	74
0.0005613490513392857	75
0.0005280238560267856	76
0.0005805838448660715	77
0.0005585065569196428	78
0.000496180943080357	79


==> TV_4,8_delta0.18_q9.txt <==
TV	 Iter
0.0009097900390625	0
0.0009390411376953125	1
0.000942901611328125	2
0.0009482269287109375	3
0.00097979736328125	4
0.0009716644287109375	5
0.000940673828125	6
0.0009617156982421875	7
0.0009570465087890624	8
0.0009509735107421875	9
0.0009403533935546875	10
0.0008651885986328125	11
0.000857818603515625	12
0.000821075439453125	13
0.0007863006591796875	14
0.000765380859375	15
0.0007279815673828125	16
0.0006440277099609375	17
0.0006332855224609375	18
0.0006014862060546875	19
0.000555755615234375	20
0.0005240936279296875	21
0.00052197265625	22
0.0004931640625	23
0.0004822845458984375	24
0.0004386444091796875	25
0.0004091796875	26
0.000386962890625	27
0.0003443756103515625	28
0.000331695556640625	29
0.0003103790283203125	30
0.000300262451171875	31
0.0002794342041015625	32
0.0002880096435546875	33
0.00026239013671875	34
0.0002276763916015625	35
0.000230712890625	36
0.0002353668212890625	37
0.0002262115478515625	38
0.0001815338134765625	39
0.0001982879638671875	40
0.0001827850341796875	41
0.0001528472900390625	42
0.00016265869140625	43
0.000148223876953125	44
0.00014678955078125	45
0.0001354827880859375	46
0.0001356353759765625	47
0.0001325225830078125	48
0.0001213531494140625	49
0.000121307373046875	50
0.0001203460693359375	51
0.0001230010986328125	52
0.0001260986328125	53
0.0001141204833984375	54
0.0001085052490234375	55
0.0001307830810546875	56
0.0001139373779296875	57
0.0001107177734375	58
0.000122467041015625	59
0.0001010894775390625	60
0.0001043853759765625	61
9.78240966796875e-05	62
8.917236328125e-05	63
8.8287353515625e-05	64
8.16650390625e-05	65
8.37249755859375e-05	66
6.99005126953125e-05	67
7.5653076171875e-05	68
5.2581787109375e-05	69
4.6630859375e-05	70
4.24652099609375e-05	71
3.36151123046875e-05	72
3.2501220703125e-05	73
3.81317138671875e-05	74
3.45306396484375e-05	75
2.74658203125e-05	76
2.191162109375e-05	77
3.228759765625e-05	78
2.52838134765625e-05	79


==> TV_5,10_delta0.11_q12.txt <==
TV	 Iter
0.002430894886363636	0
0.002240944602272727	1
0.0013036399147727273	2
0.00021025390624999996	3
2.2372159090909086e-06	4
0.0	5
0.0	6
0.0	7
0.0	8
0.0	9
0.0	10
0.0	11
0.0	12
0.0	13
0.0	14
0.0	15
0.0	16
0.0	17
0.0	18
0.0	19
0.0	20
0.0	21
0.0	22
0.0	23
0.0	24
0.0	25
0.0	26
0.0	27
0.0	28
0.0	29
0.0	30
0.0	31
0.0	32
0.0	33
0.0	34
0.0	35
0.0	36
0.0	37
0.0	38
0.0	39
0.0	40
0.0	41
0.0	42
0.0	43
0.0	44
0.0	45
0.0	46
0.0	47
0.0	48
0.0	49
0.0	50
0.0	51
0.0	52
0.0	53
0.0	54
0.0	55
0.0	56
0.0	57
0.0	58
0.0	59
0.0	60
0.0	61
0.0	62
0.0	63
0.0	64
0.0	65
0.0	66
0.0	67
0.0	68
0.0	69
0.0	70
0.0	71
0.0	72
0.0	73
0.0	74
0.0	75
0.0	76
0.0	77
0.0	78
0.0	79


==> TV_5,10_delta0.11_q8.txt <==
TV	 Iter
0.0012022321428571427	0
0.0011915597098214284	1
0.0010374302455357144	2
0.000754408482142857	3
0.00030809151785714283	4
6.664341517857143e-05	5
8.803013392857143e-06	6
1.8833705357142855e-06	7
0.0	8
0.0	9
0.0	10
0.0	11
0.0	12
0.0	13
0.0	14
0.0	15
0.0	16
0.0	17
0.0	18
0.0	19
0.0	20
0.0	21
0.0	22
0.0	23
0.0	24
0.0	25
0.0	26
0.0	27
0.0	28
0.0	29
0.0	30
0.0	31
0.0	32
0.0	33
0.0	34
0.0	35
0.0	36
0.0	37
0.0	38
0.0	39
0.0	40
0.0	41
0.0	42
0.0	43
0.0	44
0.0	45
0.0	46
0.0	47
0.0	48
0.0	49
0.0	50
0.0	51
0.0	52
0.0	53
0.0	54
0.0	55
0.0	56
0.0	57
0.0	58
0.0	59
0.0	60
0.0	61
0.0	62
0.0	63
0.0	64
0.0	65
0.0	66
0.0	67
0.0	68
0.0	69
0.0	70
0.0	71
0.0	72
0.0	73
0.0	74
0.0	75
0.0	76
0.0	77
0.0	78
0.0	79


==> TV_5,10_delta0.11_q9.txt <==
TV	 Iter
0.0009590454101562496	0
0.0009758422851562498	1
0.0008392211914062504	2
0.0004935424804687499	3
0.0001623779296875	4
2.78076171875e-05	5
1.3916015624999994e-06	6
0.0	7
0.0	8
0.0	9
0.0	10
0.0	11
0.0	12
0.0	13
0.0	14
0.0	15
0.0	16
0.0	17
0.0	18
0.0	19
0.0	20
0.0	21
0.0	22
0.0	23
0.0	24
0.0	25
0.0	26
0.0	27
0.0	28
0.0	29
0.0	30
0.0	31
0.0	32
0.0	33
0.0	34
0.0	35
0.0	36
0.0	37
0.0	38
0.0	39
0.0	40
0.0	41
0.0	42
0.0	43
0.0	44
0.0	45
0.0	46
0.0	47
0.0	48
0.0	49
0.0	50
0.0	51
0.0	52
0.0	53
0.0	54
0.0	55
0.0	56
0.0	57
0.0	58
0.0	59
0.0	60
0.0	61
0.0	62
0.0	63
0.0	64
0.0	65
0.0	66
0.0	67
0.0	68
0.0	69
0.0	70
0.0	71
0.0	72
0.0	73
0.0	74
0.0	75
0.0	76
0.0	77
0.0	78
0.0	79


==> TV_5,10_delta0.15_q12.txt <==
TV	 Iter
0.002246182528409092	0
0.002423180042613636	1
0.0023860174005681826	2
0.0019550071022727275	3
0.0011571289062499996	4
0.00040899325284090904	5
9.112215909090908e-05	6
2.8995028409090906e-05	7
0.0	8
0.0	9
0.0	10
0.0	11
0.0	12
0.0	13
0.0	14
0.0	15
0.0	16
0.0	17
0.0	18
0.0	19
0.0	20
0.0	21
0.0	22
0.0	23
0.0	24
0.0	25
0.0	26
0.0	27
0.0	28
0.0	29
0.0	30
0.0	31
0.0	32
0.0	33
0.0	34
0.0	35
0.0	36
0.0	37
0.0	38
0.0	39
0.0	40
0.0	41
0.0	42
0.0	43
0.0	44
0.0	45
0.0	46
0.0	47
0.0	48
0.0	49
0.0	50
0.0	51
0.0	52
0.0	53
0.0	54
0.0	55
0.0	56
0.0	57
0.0	58
0.0	59
0.0	60
0.0	61
0.0	62
0.0	63
0.0	64
0.0	65
0.0	66
0.0	67
0.0	68
0.0	69
0.0	70
0.0	71
0.0	72
0.0	73
0.0	74
0.0	75
0.0	76
0.0	77
0.0	78
0.0	79


==> TV_5,10_delta0.15_q8.txt <==
TV	 Iter
0.0010700613839285714	0
0.0010644112723214283	1
0.0010814871651785715	2
0.0011499581473214291	3
0.0010535435267857141	4
0.0010675502232142858	5
0.0010547293526785716	6
0.001016392299107143	7
0.0008931082589285712	8
0.0008075892857142858	9
0.0007223772321428571	10
0.0006688895089285716	11
0.0005308035714285715	12
0.0004579938616071429	13
0.0004240373883928571	14
0.0003761021205357143	15
0.0003389787946428571	16
0.0003145786830357143	17
0.00024059709821428572	18
0.00023265904017857146	19
0.00020385044642857135	20
0.00014938616071428573	21
0.00011280691964285714	22
0.00010429687499999999	23
0.00010892857142857142	24
0.00010608258928571429	25
9.700055803571428e-05	26
7.39955357142857e-05	27
7.094029017857142e-05	28
6.639229910714286e-05	29
6.261160714285714e-05	30
5.8203124999999993e-05	31
4.1071428571428577e-05	32
3.465401785714286e-05	33
2.716238839285714e-05	34
1.595982142857143e-05	35
1.7982700892857148e-05	36
1.861049107142857e-05	37
1.2444196428571428e-05	38
6.961495535714287e-06	39
1.3406808035714286e-05	40
7.045200892857144e-06	41
4.520089285714286e-06	42
0.0	43
0.0	44
0.0	45
0.0	46
0.0	47
0.0	48
0.0	49
0.0	50
0.0	51
0.0	52
0.0	53
0.0	54
0.0	55
0.0	56
0.0	57
0.0	58
0.0	59
0.0	60
0.0	61
0.0	62
0.0	63
0.0	64
0.0	65
0.0	66
0.0	67
0.0	68
0.0	69
0.0	70
0.0	71
0.0	72
0.0	73
0.0	74
0.0	75
0.0	76
0.0	77
0.0	78
0.0	79


==> TV_5,10_delta0.15_q9.txt <==
TV	 Iter
0.0008630126953124999	0
0.000883349609375	1
0.0009139770507812497	2
0.0009230590820312497	3
0.0009031738281250001	4
0.0008850219726562501	5
0.0008675415039062503	6
0.0007447998046874999	7
0.0006371459960937498	8
0.0005212646484375001	9
0.00041011962890625	10
0.00028516845703124995	11
0.00022669677734375	12
0.0001501220703125	13
0.00011156005859374999	14
8.2861328125e-05	15
6.793212890625e-05	16
6.280517578125e-05	17
5.224609375e-05	18
4.544677734375e-05	19
3.7548828125000005e-05	20
1.7370605468749994e-05	21
6.958007812500001e-06	22
5.224609375000001e-06	23
2.2216796875000014e-06	24
0.0	25
0.0	26
0.0	27
0.0	28
0.0	29
0.0	30
0.0	31
0.0	32
0.0	33
0.0	34
0.0	35
0.0	36
0.0	37
0.0	38
0.0	39
0.0	40
0.0	41
0.0	42
0.0	43
0.0	44
0.0	45
0.0	46
0.0	47
0.0	48
0.0	49
0.0	50
0.0	51
0.0	52
0.0	53
0.0	54
0.0	55
0.0	56
0.0	57
0.0	58
0.0	59
0.0	60
0.0	61
0.0	62
0.0	63
0.0	64
0.0	65
0.0	66
0.0	67
0.0	68
0.0	69
0.0	70
0.0	71
0.0	72
0.0	73
0.0	74
0.0	75
0.0	76
0.0	77
0.0	78
0.0	79


==> TV_5,10_delta0.18_q12.txt <==
TV	 Iter
0.0020744051846590906	0
0.002228835227272726	1
0.002203231534090909	2
0.0022991832386363635	3
0.002309632457386364	4
0.0021613902698863637	5
0.001860804332386363	6
0.0013604847301136361	7
0.0009050426136363639	8
0.0006268643465909092	9
0.0005364612926136364	10
0.0003780362215909091	11
0.0002528764204545455	12
0.0001605646306818182	13
8.129438920454545e-05	14
5.648970170454545e-05	15
4.528586647727273e-05	16
2.5248579545454547e-05	17
2.5435014204545454e-05	18
1.6912286931818183e-05	19
7.528409090909091e-06	20
3.196022727272728e-06	21
0.0	22
0.0	23
0.0	24
0.0	25
0.0	26
0.0	27
0.0	28
0.0	29
0.0	30
0.0	31
0.0	32
0.0	33
0.0	34
0.0	35
0.0	36
0.0	37
0.0	38
0.0	39
0.0	40
0.0	41
0.0	42
0.0	43
0.0	44
0.0	45
0.0	46
0.0	47
0.0	48
0.0	49
0.0	50
0.0	51
0.0	52
0.0	53
0.0	54
0.0	55
0.0	56
0.0	57
0.0	58
0.0	59
0.0	60
0.0	61
0.0	62
0.0	63
0.0	64
0.0	65
0.0	66
0.0	67
0.0	68
0.0	69
0.0	70
0.0	71
0.0	72
0.0	73
0.0	74
0.0	75
0.0	76
0.0	77
0.0	78
0.0	79


==> TV_5,10_delta0.18_q8.txt <==
TV	 Iter
0.0008694754464285717	0
0.0008770368303571423	1
0.0008697126116071434	2
0.0008601981026785713	3
0.0009079520089285714	4
0.0008590262276785712	5
0.0008668526785714285	6
0.0008708844866071428	7
0.0008700613839285713	8
0.0008365094866071427	9
0.0009392857142857141	10
0.0008868443080357143	11
0.0008600446428571432	12
0.0009276785714285713	13
0.0008787527901785718	14
0.0008735630580357141	15
0.0008500837053571428	16
0.0008689592633928568	17
0.0008296875000000001	18
0.0008407087053571428	19
0.0008955496651785716	20
0.0008609793526785716	21
0.0009049525669642861	22
0.0008404575892857145	23
0.0008445591517857141	24
0.0009061244419642855	25
0.0008877929687500001	26
0.0009240652901785713	27
0.0008456194196428574	28
0.0008414062500000005	29
0.0008534737723214287	30
0.0008905412946428569	31
0.0008571847098214285	32
0.0008392299107142859	33
0.0008575474330357143	34
0.0009019391741071431	35
0.0008845284598214289	36
0.0008795340401785713	37
0.0008592215401785715	38
0.0008329659598214288	39
0.0008729631696428572	40
0.0008411272321428572	41
0.0009005580357142858	42
0.0008718889508928571	43
0.0008764090401785712	44
0.0008499441964285716	45
0.0008428710937500004	46
0.0008604492187499999	47
0.0008446428571428575	48
0.0008851702008928568	49
0.0008773716517857142	50
0.0008471400669642855	51
0.0009008928571428569	52
0.0008744559151785714	53
0.0008420479910714287	54
0.0008862025669642857	55
0.00085556640625	56
0.0008608677455357139	57
0.0008455078125000004	58
0.0009153041294642858	59
0.0008563476562500001	60
0.000893889508928572	61
0.0008409737723214284	62
0.0009152622767857148	63
0.0009427594866071431	64
0.0009266043526785715	65
0.0009225027901785714	66
0.0008675781249999996	67
0.0008652343749999996	68
0.0008557617187499996	69
0.0008347656250000001	70
0.0009405970982142861	71
0.0008693359375000002	72
0.0008483119419642858	73
0.000824009486607143	74
0.0008575753348214284	75
0.0008519531250000003	76
0.0008654575892857139	77
0.000860560825892857	78
0.0008679268973214284	79


==> TV_5,10_delta0.18_q9.txt <==
TV	 Iter
0.000811962890625	0
0.0007660034179687499	1
0.0008571777343750002	2
0.00079251708984375	3
0.0007785034179687503	4
0.0008491333007812499	5
0.0008494140624999998	6
0.0008027221679687502	7
0.0008462280273437501	8
0.0008353393554687504	9
0.0008015625000000002	10
0.0008086669921874999	11
0.0008168212890625	12
0.0008284179687499997	13
0.0008053466796874999	14
0.0007827392578124999	15
0.0008003051757812501	16
0.0007975219726562502	17
0.0007900634765625003	18
0.0008146362304687504	19
0.0008370361328125001	20
0.00082913818359375	21
0.00080418701171875	22
0.0008192626953125001	23
0.0008281616210937502	24
0.0008457519531250001	25
0.0008000366210937498	26
0.0008369873046875	27
0.0007991088867187501	28
0.0008258544921875	29
0.0007815429687499998	30
0.0008204589843750001	31
0.0008405883789062504	32
0.0008226318359374999	33
0.0008136718749999999	34
0.0008384887695312499	35
0.0008182739257812498	36
0.0008469238281250006	37
0.00083685302734375	38
0.00078729248046875	39
0.0007851196289062498	40
0.0007917236328125	41
0.0008415283203124997	42
0.0007897216796875	43
0.0008393188476562501	44
0.0008453247070312501	45
0.0008433471679687503	46
0.0007853515624999996	47
0.0008448974609374999	48
0.0007944091796875	49
0.0008392211914062501	50
0.000798974609375	51
0.0008142333984375007	52
0.0007769409179687499	53
0.0007969116210937498	54
0.0008381103515625	55
0.0007916259765625005	56
0.0008358032226562502	57
0.0008080322265625001	58
0.0008114501953125001	59
0.00080413818359375	60
0.0008398193359375	61
0.0008099365234374998	62
0.0007941284179687506	63
0.0008233032226562499	64
0.0007829833984374997	65
0.0007512207031250002	66
0.0008323120117187501	67
0.0008150146484375001	68
0.000809228515625	69
0.000781884765625	70
0.00087415771484375	71
0.0007764038085937501	72
0.0008429077148437499	73
0.0008247070312500001	74
0.00081309814453125	75
0.0007655883789062499	76
0.0007777465820312499	77
0.0007686767578125	78
0.00080419921875	79


==> avrg_weightSpec_q2_6,3LDPC.txt <==
ell	spectrum
0.000000000000000	8.042280122784963e-09
0.00100000000000000	-0.002222719716586448
0.00200000000000000	-0.003448190382975523
0.00300000000000000	-0.004298978116189747
0.00400000000000000	-0.0049074240801585955
0.00500000000000000	-0.0053363867378665025
0.00600000000000000	-0.005622893046288005
0.00700000000000000	-0.005791412612589059
0.00800000000000000	-0.0058593399319547546
0.00900000000000000	-0.005839683444813337
0.0100000000000000	-0.005742542593448613
0.0110000000000000	-0.005575987593118448
0.0120000000000000	-0.005346616488177025
0.0130000000000000	-0.005059925192841125
0.0140000000000000	-0.0047205629926480586
0.0150000000000000	-0.004332514675602778
0.0160000000000000	-0.003899233883690928
0.0170000000000000	-0.003423743000574825
0.0180000000000000	-0.0029087094584726025
0.0190000000000000	-0.00235650503834256
0.0200000000000000	-0.0017692526533011899
0.0210000000000000	-0.0011488637535228552
0.0220000000000000	-0.0004970685914342798
0.0230000000000000	0.00018455902633318644
0.0240000000000000	0.0008945812991173474
0.0250000000000000	0.0016316794044221594
0.0260000000000000	0.00239463919850047
0.0270000000000000	0.00318233911977972
0.0280000000000000	0.003993739886559267
0.0290000000000000	0.004827875668144688
0.0300000000000000	0.00568384647501724
0.0310000000000000	0.006560811564648328
0.0320000000000000	0.007457983698937132
0.0330000000000000	0.008374624120068785
0.0340000000000000	0.009310038135847853
0.0350000000000000	0.010263571224767232
0.0360000000000000	0.011234605586523394
0.0370000000000000	0.012222557076044638
0.0380000000000000	0.01322687246917953
0.0390000000000000	0.01424702701635061
0.0400000000000000	0.015282522247256236
0.0410000000000000	0.016332883995198944
0.0420000000000000	0.017397660614244637
0.0430000000000000	0.018476421366253826
0.0440000000000000	0.019568754957997037
0.0450000000000000	0.020674268211321234
0.0460000000000000	0.02179258485154678
0.0470000000000000	0.02292334440125443
0.0480000000000000	0.024066201168247647
0.0490000000000000	0.025220823317859575
0.0500000000000000	0.02638689202101141
0.0510000000000000	0.02756410067043613
0.0520000000000000	0.02875215415838339
0.0530000000000000	0.029950768209886403
0.0540000000000000	0.031159668766364224
0.0550000000000000	0.032378591414870095
0.0560000000000000	0.033607280858865884
0.0570000000000000	0.03484549042678586
0.0580000000000000	0.03609298161509733
0.0590000000000000	0.03734952366286026
0.0600000000000000	0.03861489315514155
0.0610000000000000	0.03988887365285365
0.0620000000000000	0.04117125534687871
0.0630000000000000	0.04246183473447973
0.0640000000000000	0.043760414316283636
0.0650000000000000	0.045066802312171306
0.0660000000000000	0.04638081239466918
0.0670000000000000	0.04770226343847961
0.0680000000000000	0.0490309792849698
0.0690000000000000	0.05036678852051135
0.0700000000000000	0.05170952426765596
0.0710000000000000	0.05305902398825202
0.0720000000000000	0.054415129297641696
0.0730000000000000	0.05577768578918252
0.0740000000000000	0.057146542868377614
0.0750000000000000	0.058521553595966225
0.0760000000000000	0.05990257453938819
0.0770000000000000	0.061289465632053064
0.0780000000000000	0.06268209003992642
0.0790000000000000	0.06408031403494885
0.0800000000000000	0.06548400687486367
0.0810000000000000	0.06689304068905721
0.0820000000000000	0.06830729037002059
0.0830000000000000	0.0697266334701242
0.0840000000000000	0.07115095010334671
0.0850000000000000	0.07258012285169624
0.0860000000000000	0.07401403667602446
0.0870000000000000	0.07545257883099876
0.0880000000000000	0.07689563878397354
0.0890000000000000	0.0783431081375533
0.0900000000000000	0.07979488055564099
0.0910000000000000	0.0812508516927628
0.0920000000000000	0.08271091912651118
0.0930000000000000	0.08417498229292142
0.0940000000000000	0.08564294242462678
0.0950000000000000	0.08711470249164965
0.0960000000000000	0.08859016714469081
0.0970000000000000	0.09006924266077909
0.0980000000000000	0.0915518368911643
0.0990000000000000	0.09303785921134311
0.100000000000000	0.09452722047310613
0.101000000000000	0.09601983295850758
0.102000000000000	0.09751561033565803
0.103000000000000	0.09901446761625832
0.104000000000000	0.10051632111478526
0.105000000000000	0.10202108840925261
0.106000000000000	0.10352868830347228
0.107000000000000	0.10503904079074378
0.108000000000000	0.10655206701890618
0.109000000000000	0.10806768925669297
0.110000000000000	0.10958583086132401
0.111000000000000	0.11110641624728856
0.112000000000000	0.11262937085625202
0.113000000000000	0.11415462112805175
0.114000000000000	0.11568209447272393
0.115000000000000	0.11721171924352314
0.116000000000000	0.11874342471087895
0.117000000000000	0.12027714103727405
0.118000000000000	0.12181279925297916
0.119000000000000	0.12335033123262362
0.120000000000000	0.12488966967256254
0.121000000000000	0.12643074806900856
0.122000000000000	0.12797350069689784
0.123000000000000	0.12951786258946063
0.124000000000000	0.13106376951846155
0.125000000000000	0.13261115797509881
0.126000000000000	0.13415996515151507
0.127000000000000	0.135710128922919
0.128000000000000	0.13726158783027342
0.129000000000000	0.13881428106354132
0.130000000000000	0.14036814844546797
0.131000000000000	0.1419231304158679
0.132000000000000	0.1434791680164158
0.133000000000000	0.1450362028759027
0.134000000000000	0.14659417719595824
0.135000000000000	0.148153033737215
0.136000000000000	0.1497127158058893
0.137000000000000	0.15127316724078343
0.138000000000000	0.15283433240068334
0.139000000000000	0.15439615615212565
0.140000000000000	0.15595858385755412
0.141000000000000	0.15752156136381545
0.142000000000000	0.159085034991012
0.143000000000000	0.16064895152167624
0.144000000000000	0.162213258190278
0.145000000000000	0.16377790267303305
0.146000000000000	0.16534283307802422
0.147000000000000	0.16690799793559785
0.148000000000000	0.16847334618906262
0.149000000000000	0.17003882718564034
0.150000000000000	0.17160439066769784
0.151000000000000	0.1731699867642269
0.152000000000000	0.17473556598257511
0.153000000000000	0.1763010792004125
0.154000000000000	0.17786647765794505
0.155000000000000	0.1794317129503351
0.156000000000000	0.18099673702036068
0.157000000000000	0.18256150215127653
0.158000000000000	0.1841259609598851
0.159000000000000	0.1856900663898129
0.160000000000000	0.18725377170497426
0.161000000000000	0.18881703048323661
0.162000000000000	0.1903797966102574
0.163000000000000	0.1919420242735137
0.164000000000000	0.19350366795649743
0.165000000000000	0.19506468243308372
0.166000000000000	0.19662502276206717
0.167000000000000	0.1981846442818589
0.168000000000000	0.1997435026053349
0.169000000000000	0.20130155361484636
0.170000000000000	0.20285875345737558
0.171000000000000	0.20441505853983188
0.172000000000000	0.20597042552450406
0.173000000000000	0.2075248113246293
0.174000000000000	0.20907817310012056
0.175000000000000	0.21063046825341236
0.176000000000000	0.21218165442543424
0.177000000000000	0.21373168949171562
0.178000000000000	0.21528053155861526
0.179000000000000	0.21682813895966313
0.180000000000000	0.21837447025202517
0.181000000000000	0.21991948421308427
0.182000000000000	0.2214631398371225
0.183000000000000	0.2230053963321328
0.184000000000000	0.2245462131167184
0.185000000000000	0.22608554981710727
0.186000000000000	0.22762336626427082
0.187000000000000	0.22915962249114008
0.188000000000000	0.230694278729916
0.189000000000000	0.23222729540948972
0.190000000000000	0.2337586331529442
0.191000000000000	0.23528825277515764
0.192000000000000	0.2368161152804933
0.193000000000000	0.23834218186058087
0.194000000000000	0.23986641389218444
0.195000000000000	0.24138877293515804
0.196000000000000	0.2429092207304855
0.197000000000000	0.24442771919839945
0.198000000000000	0.24594423043658753
0.199000000000000	0.2474587167184754
0.200000000000000	0.24897114049158664
0.201000000000000	0.2504814643759832
0.202000000000000	0.2519896511627757
0.203000000000000	0.2534956638127215
0.204000000000000	0.2549994654548733
0.205000000000000	0.25650101938532677
0.206000000000000	0.2580002890660107
0.207000000000000	0.2594972381235705
0.208000000000000	0.26099183034830586
0.209000000000000	0.26248402969317697
0.210000000000000	0.26397380027288353
0.211000000000000	0.26546110636300035
0.212000000000000	0.26694591239917687
0.213000000000000	0.2684281829764106
0.214000000000000	0.2699078828483663
0.215000000000000	0.27138497692676333
0.216000000000000	0.2728594302808238
0.217000000000000	0.2743312081367768
0.218000000000000	0.27580027587741984
0.219000000000000	0.2772665990417358
0.220000000000000	0.27873014332456747
0.221000000000000	0.28019087457634617
0.222000000000000	0.2816487588028713
0.223000000000000	0.283103762165142
0.224000000000000	0.28455585097924896
0.225000000000000	0.286004991716305
0.226000000000000	0.28745115100243135
0.227000000000000	0.2888942956187921
0.228000000000000	0.29033439250167437
0.229000000000000	0.291771408742622
0.230000000000000	0.29320531158860175
0.231000000000000	0.2946360684422329
0.232000000000000	0.2960636468620417
0.233000000000000	0.2974880145627741
0.234000000000000	0.2989091394157428
0.235000000000000	0.30032698944921354
0.236000000000000	0.3017415328488451
0.237000000000000	0.30315273795814734
0.238000000000000	0.304560573279
0.239000000000000	0.30596500747219046
0.240000000000000	0.3073660093580042
0.241000000000000	0.3087635479168318
0.242000000000000	0.3101575922898361
0.243000000000000	0.31154811177962616
0.244000000000000	0.31293507585098235
0.245000000000000	0.3143184541316051
0.246000000000000	0.31569821641290163
0.247000000000000	0.3170743326507892
0.248000000000000	0.3184467729665441
0.249000000000000	0.31981550764766276
0.250000000000000	0.3211805071487617
0.251000000000000	0.322541742092495
0.252000000000000	0.32389918327050227
0.253000000000000	0.3252528016443781
0.254000000000000	0.3266025683466609
0.255000000000000	0.3279484546818503
0.256000000000000	0.32929043212743814
0.257000000000000	0.33062847233496484
0.258000000000000	0.33196254713108764
0.259000000000000	0.33329262851867814
0.260000000000000	0.33461868867791655
0.261000000000000	0.3359406999674208
0.262000000000000	0.33725863492538166
0.263000000000000	0.33857246627070636
0.264000000000000	0.3398821669041796
0.265000000000000	0.3411877099096343
0.266000000000000	0.34248906855513384
0.267000000000000	0.34378621629415784
0.268000000000000	0.3450791267667983
0.269000000000000	0.3463677738009583
0.270000000000000	0.3476521314135681
0.271000000000000	0.3489321738117832
0.272000000000000	0.3502078753942073
0.273000000000000	0.35147921075210076
0.274000000000000	0.3527461546705992
0.275000000000000	0.35400868212992553
0.276000000000000	0.35526676830660087
0.277000000000000	0.35652038857465485
0.278000000000000	0.3577695185068279
0.279000000000000	0.35901413387577286
0.280000000000000	0.36025421065524066
0.281000000000000	0.36148972502126786
0.282000000000000	0.36272065335335335
0.283000000000000	0.36394697223561456
0.284000000000000	0.3651686584579452
0.285000000000000	0.36638568901715485
0.286000000000000	0.3675980411180917
0.287000000000000	0.36880569217475423
0.288000000000000	0.37000861981138655
0.289000000000000	0.37120680186355126
0.290000000000000	0.37240021637919507
0.291000000000000	0.37358884161967554
0.292000000000000	0.37477265606079246
0.293000000000000	0.37595163839377266
0.294000000000000	0.3771257675262474
0.295000000000000	0.37829502258320113
0.296000000000000	0.37945938290789427
0.297000000000000	0.38061882806275515
0.298000000000000	0.38177333783026124
0.299000000000000	0.3829228922137691
0.300000000000000	0.3840674714383294
0.301000000000000	0.3852070559514742
0.302000000000000	0.3863416264239592
0.303000000000000	0.3874711637504824
0.304000000000000	0.38859564905037836
0.305000000000000	0.3897150636682549
0.306000000000000	0.3908293891746144
0.307000000000000	0.3919386073664377
0.308000000000000	0.39304270026772015
0.309000000000000	0.39414165012997526
0.310000000000000	0.3952354394327078
0.311000000000000	0.3963240508838348
0.312000000000000	0.39740746742007715
0.313000000000000	0.3984856722073018
0.314000000000000	0.39955864864082913
0.315000000000000	0.40062638034569864
0.316000000000000	0.40168885117688014
0.317000000000000	0.402746045219464
0.318000000000000	0.40379794678878245
0.319000000000000	0.40484454043050455
0.320000000000000	0.40588581092068177
0.321000000000000	0.40692174326573927
0.322000000000000	0.40795232270243464
0.323000000000000	0.4089775346977631
0.324000000000000	0.4099973649488178
0.325000000000000	0.41101179938259946
0.326000000000000	0.41202082415578656
0.327000000000000	0.41302442565445263
0.328000000000000	0.41402259049373313
0.329000000000000	0.4150153055174539
0.330000000000000	0.41600255779770157
0.331000000000000	0.4169843346343487
0.332000000000000	0.41796062355453745
0.333000000000000	0.4189314123121006
0.334000000000000	0.41989668888695153
0.335000000000000	0.4208564414844136
0.336000000000000	0.4218106585345014
0.337000000000000	0.42275932869115884
0.338000000000000	0.42370244083145314
0.339000000000000	0.42463998405470527
0.340000000000000	0.42557194768159
0.341000000000000	0.42649832125317366
0.342000000000000	0.4274190945299192
0.343000000000000	0.4283342574906335
0.344000000000000	0.4292438003313692
0.345000000000000	0.43014771346428526
0.346000000000000	0.4310459875164572
0.347000000000000	0.4319386133286425
0.348000000000000	0.43282558195400567
0.349000000000000	0.43370688465678997
0.350000000000000	0.43458251291095373
0.351000000000000	0.4354524583987567
0.352000000000000	0.4363167130093082
0.353000000000000	0.4371752688370716
0.354000000000000	0.43802811818032295
0.355000000000000	0.438875253539577
0.356000000000000	0.4397166676159667
0.357000000000000	0.4405523533095803
0.358000000000000	0.44138230371777154
0.359000000000000	0.4422065121334158
0.360000000000000	0.44302497204314406
0.361000000000000	0.4438376771255277
0.362000000000000	0.44464462124923854
0.363000000000000	0.4454457984711624
0.364000000000000	0.44624120303448755
0.365000000000000	0.4470308293667624
0.366000000000000	0.44781467207790504
0.367000000000000	0.44859272595820143
0.368000000000000	0.44936498597625807
0.369000000000000	0.45013144727693466
0.370000000000000	0.45089210517924183
0.371000000000000	0.4516469551742126
0.372000000000000	0.45239599292275035
0.373000000000000	0.45313921425345205
0.374000000000000	0.45387661516039746
0.375000000000000	0.45460819180092327
0.376000000000000	0.4553339404933734
0.377000000000000	0.45605385771482876
0.378000000000000	0.4567679400988056
0.379000000000000	0.4574761844329518
0.380000000000000	0.4581785876567117
0.381000000000000	0.45887514685897335
0.382000000000000	0.4595658592757077
0.383000000000000	0.4602507222875869
0.384000000000000	0.4609297334175839
0.385000000000000	0.46160289032856805
0.386000000000000	0.4622701908208773
0.387000000000000	0.46293163282989225
0.388000000000000	0.46358721442358486
0.389000000000000	0.46423693380006714
0.390000000000000	0.46488078928513366
0.391000000000000	0.46551877932978236
0.392000000000000	0.4661509025077486
0.393000000000000	0.46677715751301596
0.394000000000000	0.4673975431573347
0.395000000000000	0.4680120583677301
0.396000000000000	0.468620702184009
0.397000000000000	0.46922347375626683
0.398000000000000	0.46982037234239593
0.399000000000000	0.4704113973055839
0.400000000000000	0.4709965481118237
0.401000000000000	0.4715758243274244
0.402000000000000	0.4721492256165205
0.403000000000000	0.4727167517385824
0.404000000000000	0.4732784025459429
0.405000000000000	0.47383417798131977
0.406000000000000	0.47438407807534455
0.407000000000000	0.47492810294410415
0.408000000000000	0.4754662527866875
0.409000000000000	0.4759985278827372
0.410000000000000	0.4765249285900144
0.411000000000000	0.4770454553419796
0.412000000000000	0.47756010864537024
0.413000000000000	0.4780688890778051
0.414000000000000	0.4785717972853891
0.415000000000000	0.47906883398034106
0.416000000000000	0.4795599999386244
0.417000000000000	0.4800452959976069
0.418000000000000	0.4805247230537186
0.419000000000000	0.4809982820601433
0.420000000000000	0.4814659740245073
0.421000000000000	0.48192780000660496
0.422000000000000	0.4823837611161259
0.423000000000000	0.4828338585104064
0.424000000000000	0.4832780933922052
0.425000000000000	0.4837164670074865
0.426000000000000	0.4841489806432351
0.427000000000000	0.48457563562528283
0.428000000000000	0.4849964333161578
0.429000000000000	0.48541137511295873
0.430000000000000	0.48582046244525023
0.431000000000000	0.4862236967729716
0.432000000000000	0.48662107958438416
0.433000000000000	0.4870126123940244
0.434000000000000	0.4873982967406951
0.435000000000000	0.48777813418546856
0.436000000000000	0.4881521263097244
0.437000000000000	0.4885202747132018
0.438000000000000	0.4888825810120878
0.439000000000000	0.4892390468371197
0.440000000000000	0.4895896738317209
0.441000000000000	0.48993446365015814
0.442000000000000	0.49027341795572665
0.443000000000000	0.4906065384189664
0.444000000000000	0.49093382671589203
0.445000000000000	0.4912552845262672
0.446000000000000	0.4915709135318891
0.447000000000000	0.4918807154149163
0.448000000000000	0.4921846918562065
0.449000000000000	0.49248284453370506
0.450000000000000	0.4927751751208338
0.451000000000000	0.4930616852849381
0.452000000000000	0.4933423766857359
0.453000000000000	0.49361725097381437
0.454000000000000	0.4938863097891413
0.455000000000000	0.49414955475961886
0.456000000000000	0.49440698749965484
0.457000000000000	0.4946586096087704
0.458000000000000	0.4949044226702344
0.459000000000000	0.49514442824972926
0.460000000000000	0.4953786278940424
0.461000000000000	0.49560702312979155
0.462000000000000	0.4958296154621764
0.463000000000000	0.49604640637376995
0.464000000000000	0.4962573973233193
0.465000000000000	0.49646258974460333
0.466000000000000	0.4966619850452956
0.467000000000000	0.4968555846058753
0.468000000000000	0.4970433897785589
0.469000000000000	0.4972254018862685
0.470000000000000	0.49740162222162465
0.471000000000000	0.4975720520459732
0.472000000000000	0.49773669258844366
0.473000000000000	0.4978955450450333
0.474000000000000	0.4980486105777291
0.475000000000000	0.4981958903136543
0.476000000000000	0.4983373853442483
0.477000000000000	0.49847309672447526
0.478000000000000	0.498603025472075
0.479000000000000	0.4987271725668161
0.480000000000000	0.4988455389498183
0.481000000000000	0.49895812552287455
0.482000000000000	0.4990649331478192
0.483000000000000	0.4991659626459235
0.484000000000000	0.49926121479732277
0.485000000000000	0.4993506903404703
0.486000000000000	0.49943438997163403
0.487000000000000	0.499512314344402
0.488000000000000	0.4995844640692493
0.489000000000000	0.49965083971310675
0.490000000000000	0.4997114417989761
0.491000000000000	0.4997662708055781
0.492000000000000	0.49981532716702315
0.493000000000000	0.4998586112725134
0.494000000000000	0.49989612346608925
0.495000000000000	0.4999278640463827
0.496000000000000	0.49995383326642817
0.497000000000000	0.4999740313334846
0.498000000000000	0.4999884584088983
0.499000000000000	0.4999971146079947
0.500000000000000	0.5
0.501000000000000	0.49999711460799423
0.502000000000000	0.49998845840889783
0.503000000000000	0.4999740313334837
0.504000000000000	0.49995383326642817
0.505000000000000	0.4999278640463831
0.506000000000000	0.49989612346608925
0.507000000000000	0.4998586112725134
0.508000000000000	0.49981532716702315
0.509000000000000	0.4997662708055781
0.510000000000000	0.49971144179897564
0.511000000000000	0.49965083971310675
0.512000000000000	0.4995844640692493
0.513000000000000	0.49951231434440335
0.514000000000000	0.4994343899716336
0.515000000000000	0.49935069034047075
0.516000000000000	0.4992612147973232
0.517000000000000	0.49916596264592306
0.518000000000000	0.4990649331478192
0.519000000000000	0.49895812552287455
0.520000000000000	0.49884553894981876
0.521000000000000	0.49872717256681653
0.522000000000000	0.498603025472075
0.523000000000000	0.49847309672447615
0.524000000000000	0.4983373853442479
0.525000000000000	0.4981958903136543
0.526000000000000	0.49804861057772953
0.527000000000000	0.49789554504503286
0.528000000000000	0.4977366925884432
0.529000000000000	0.49757205204597366
0.530000000000000	0.49740162222162465
0.531000000000000	0.4972254018862685
0.532000000000000	0.497043389778558
0.533000000000000	0.49685558460587487
0.534000000000000	0.4966619850452958
0.535000000000000	0.4964625897446029
0.536000000000000	0.49625739732331975
0.537000000000000	0.4960464063737695
0.538000000000000	0.4958296154621773
0.539000000000000	0.4956070231297909
0.540000000000000	0.4953786278940424
0.541000000000000	0.4951444282497297
0.542000000000000	0.4949044226702348
0.543000000000000	0.4946586096087695
0.544000000000000	0.49440698749965484
0.545000000000000	0.4941495547596182
0.546000000000000	0.4938863097891417
0.547000000000000	0.49361725097381437
0.548000000000000	0.49334237668573633
0.549000000000000	0.49306168528493854
0.550000000000000	0.4927751751208338
0.551000000000000	0.4924828445337037
0.552000000000000	0.49218469185620695
0.553000000000000	0.4918807154149163
0.554000000000000	0.4915709135318902
0.555000000000000	0.49125528452626677
0.556000000000000	0.4909338267158925
0.557000000000000	0.4906065384189664
0.558000000000000	0.4902734179557271
0.559000000000000	0.4899344636501579
0.560000000000000	0.4895896738317209
0.561000000000000	0.4892390468371204
0.562000000000000	0.4888825810120887
0.563000000000000	0.4885202747132018
0.564000000000000	0.48815212630972393
0.565000000000000	0.48777813418546856
0.566000000000000	0.4873982967406958
0.567000000000000	0.4870126123940244
0.568000000000000	0.48662107958438416
0.569000000000000	0.4862236967729714
0.570000000000000	0.48582046244525023
0.571000000000000	0.48541137511295784
0.572000000000000	0.48499643331615716
0.573000000000000	0.4845756356252824
0.574000000000000	0.48414898064323597
0.575000000000000	0.48371646700748605
0.576000000000000	0.4832780933922052
0.577000000000000	0.48283385851040594
0.578000000000000	0.48238376111612524
0.579000000000000	0.4819278000066045
0.580000000000000	0.48146597402450686
0.581000000000000	0.48099828206014283
0.582000000000000	0.48052472305371907
0.583000000000000	0.4800452959976078
0.584000000000000	0.4795599999386253
0.585000000000000	0.4790688339803406
0.586000000000000	0.4785717972853891
0.587000000000000	0.47806888907780554
0.588000000000000	0.4775601086453698
0.589000000000000	0.47704545534197873
0.590000000000000	0.4765249285900146
0.591000000000000	0.47599852788273656
0.592000000000000	0.47546625278668886
0.593000000000000	0.4749281029441046
0.594000000000000	0.474384078075345
0.595000000000000	0.4738341779813202
0.596000000000000	0.47327840254594244
0.597000000000000	0.4727167517385824
0.598000000000000	0.4721492256165205
0.599000000000000	0.4715758243274253
0.600000000000000	0.4709965481118241
0.601000000000000	0.47041139730558346
0.602000000000000	0.4698203723423964
0.603000000000000	0.46922347375626683
0.604000000000000	0.468620702184009
0.605000000000000	0.46801205836772963
0.606000000000000	0.4673975431573347
0.607000000000000	0.46677715751301596
0.608000000000000	0.46615090250774904
0.609000000000000	0.46551877932978236
0.610000000000000	0.46488078928513366
0.611000000000000	0.46423693380006714
0.612000000000000	0.46358721442358397
0.613000000000000	0.46293163282989225
0.614000000000000	0.4622701908208773
0.615000000000000	0.46160289032856805
0.616000000000000	0.4609297334175839
0.617000000000000	0.4602507222875869
0.618000000000000	0.4595658592757077
0.619000000000000	0.45887514685897335
0.620000000000000	0.4581785876567117
0.621000000000000	0.4574761844329518
0.622000000000000	0.4567679400988056
0.623000000000000	0.45605385771482876
0.624000000000000	0.4553339404933734
0.625000000000000	0.45460819180092327
0.626000000000000	0.45387661516039746
0.627000000000000	0.45313921425345205
0.628000000000000	0.45239599292275035
0.629000000000000	0.4516469551742126
0.630000000000000	0.45089210517924183
0.631000000000000	0.45013144727693466
0.632000000000000	0.44936498597625807
0.633000000000000	0.44859272595820143
0.634000000000000	0.44781467207790504
0.635000000000000	0.44703082936676286
0.636000000000000	0.44624120303448844
0.637000000000000	0.4454457984711615
0.638000000000000	0.44464462124923854
0.639000000000000	0.44383767712552813
0.640000000000000	0.4430249720431445
0.641000000000000	0.44220651213341666
0.642000000000000	0.44138230371777154
0.643000000000000	0.4405523533095794
0.644000000000000	0.43971666761596584
0.645000000000000	0.4388752535395779
0.646000000000000	0.4380281181803225
0.647000000000000	0.43717526883707203
0.648000000000000	0.43631671300930863
0.649000000000000	0.4354524583987558
0.650000000000000	0.43458251291095373
0.651000000000000	0.43370688465678997
0.652000000000000	0.4328255819540052
0.653000000000000	0.4319386133286425
0.654000000000000	0.4310459875164563
0.655000000000000	0.43014771346428526
0.656000000000000	0.4292438003313692
0.657000000000000	0.4283342574906339
0.658000000000000	0.4274190945299192
0.659000000000000	0.42649832125317366
0.660000000000000	0.42557194768158935
0.661000000000000	0.4246399840547057
0.662000000000000	0.4237024408314536
0.663000000000000	0.42275932869115884
0.664000000000000	0.4218106585345005
0.665000000000000	0.4208564414844136
0.666000000000000	0.419896688886952
0.667000000000000	0.41893141231209974
0.668000000000000	0.41796062355453745
0.669000000000000	0.4169843346343485
0.670000000000000	0.4160025577977007
0.671000000000000	0.41501530551745436
0.672000000000000	0.41402259049373313
0.673000000000000	0.41302442565445174
0.674000000000000	0.4120208241557861
0.675000000000000	0.41101179938259813
0.676000000000000	0.40999736494881667
0.677000000000000	0.40897753469776377
0.678000000000000	0.407952322702434
0.679000000000000	0.4069217432657388
0.680000000000000	0.405885810920682
0.681000000000000	0.4048445404305041
0.682000000000000	0.403797946788782
0.683000000000000	0.40274604521946356
0.684000000000000	0.40168885117688036
0.685000000000000	0.40062638034569864
0.686000000000000	0.3995586486408307
0.687000000000000	0.39848567220730136
0.688000000000000	0.39740746742007715
0.689000000000000	0.3963240508838348
0.690000000000000	0.3952354394327082
0.691000000000000	0.3941416501299764
0.692000000000000	0.39304270026772103
0.693000000000000	0.3919386073664377
0.694000000000000	0.39082938917461485
0.695000000000000	0.38971506366825315
0.696000000000000	0.38859564905037836
0.697000000000000	0.38747116375048174
0.698000000000000	0.38634162642395786
0.699000000000000	0.385207055951474
0.700000000000000	0.38406747143832987
0.701000000000000	0.3829228922137693
0.702000000000000	0.38177333783026124
0.703000000000000	0.3806188280627547
0.704000000000000	0.3794593829078923
0.705000000000000	0.37829502258320025
0.706000000000000	0.3771257675262474
0.707000000000000	0.3759516383937729
0.708000000000000	0.37477265606079246
0.709000000000000	0.37358884161967465
0.710000000000000	0.37240021637919485
0.711000000000000	0.3712068018635519
0.712000000000000	0.3700086198113861
0.713000000000000	0.36880569217475423
0.714000000000000	0.36759804111809125
0.715000000000000	0.36638568901715507
0.716000000000000	0.3651686584579441
0.717000000000000	0.36394697223561323
0.718000000000000	0.36272065335335313
0.719000000000000	0.36148972502126786
0.720000000000000	0.36025421065524066
0.721000000000000	0.3590141338757733
0.722000000000000	0.35776951850682837
0.723000000000000	0.3565203885746535
0.724000000000000	0.35526676830660087
0.725000000000000	0.3540086821299251
0.726000000000000	0.3527461546705992
0.727000000000000	0.35147921075209987
0.728000000000000	0.35020787539420684
0.729000000000000	0.3489321738117832
0.730000000000000	0.3476521314135681
0.731000000000000	0.3463677738009583
0.732000000000000	0.3450791267667974
0.733000000000000	0.34378621629415873
0.734000000000000	0.34248906855513295
0.735000000000000	0.34118770990963476
0.736000000000000	0.3398821669041787
0.737000000000000	0.33857246627070636
0.738000000000000	0.33725863492538233
0.739000000000000	0.3359406999674208
0.740000000000000	0.33461868867791655
0.741000000000000	0.33329262851867814
0.742000000000000	0.3319625471310881
0.743000000000000	0.33062847233496373
0.744000000000000	0.32929043212743747
0.745000000000000	0.32794845468185074
0.746000000000000	0.3266025683466607
0.747000000000000	0.325252801644377
0.748000000000000	0.3238991832705018
0.749000000000000	0.3225417420924941
0.750000000000000	0.3211805071487608
0.751000000000000	0.3198155076476623
0.752000000000000	0.3184467729665441
0.753000000000000	0.31707433265078966
0.754000000000000	0.31569821641290075
0.755000000000000	0.3143184541316051
0.756000000000000	0.31293507585098124
0.757000000000000	0.3115481117796255
0.758000000000000	0.31015759228983564
0.759000000000000	0.308763547916832
0.760000000000000	0.30736600935800307
0.761000000000000	0.30596500747219024
0.762000000000000	0.3045605732789991
0.763000000000000	0.30315273795814734
0.764000000000000	0.30174153284884486
0.765000000000000	0.30032698944921354
0.766000000000000	0.29890913941574104
0.767000000000000	0.2974880145627732
0.768000000000000	0.2960636468620408
0.769000000000000	0.2946360684422322
0.770000000000000	0.29320531158860197
0.771000000000000	0.29177140874262086
0.772000000000000	0.29033439250167437
0.773000000000000	0.28889429561879143
0.774000000000000	0.28745115100243157
0.775000000000000	0.28600499171630545
0.776000000000000	0.2845558509792485
0.777000000000000	0.2831037621651413
0.778000000000000	0.28164875880286977
0.779000000000000	0.2801908745763455
0.780000000000000	0.278730143324567
0.781000000000000	0.2772665990417349
0.782000000000000	0.27580027587741984
0.783000000000000	0.27433120813677725
0.784000000000000	0.2728594302808234
0.785000000000000	0.27138497692676333
0.786000000000000	0.2699078828483661
0.787000000000000	0.26842818297641147
0.788000000000000	0.26694591239917687
0.789000000000000	0.26546110636299924
0.790000000000000	0.26397380027288353
0.791000000000000	0.26248402969317675
0.792000000000000	0.2609918303483052
0.793000000000000	0.25949723812356984
0.794000000000000	0.25800028906601025
0.795000000000000	0.25650101938532677
0.796000000000000	0.25499946545487284
0.797000000000000	0.2534956638127206
0.798000000000000	0.2519896511627757
0.799000000000000	0.25048146437598207
0.800000000000000	0.24897114049158664
0.801000000000000	0.24745871671847586
0.802000000000000	0.24594423043658753
0.803000000000000	0.24442771919840034
0.804000000000000	0.24290922073048438
0.805000000000000	0.24138877293515737
0.806000000000000	0.2398664138921851
0.807000000000000	0.23834218186057976
0.808000000000000	0.23681611528049307
0.809000000000000	0.2352882527751563
0.810000000000000	0.2337586331529442
0.811000000000000	0.23222729540949016
0.812000000000000	0.23069427872991577
0.813000000000000	0.22915962249114052
0.814000000000000	0.22762336626427127
0.815000000000000	0.22608554981710638
0.816000000000000	0.22454621311671863
0.817000000000000	0.22300539633213212
0.818000000000000	0.22146313983712207
0.819000000000000	0.2199194842130825
0.820000000000000	0.2183744702520245
0.821000000000000	0.21682813895966246
0.822000000000000	0.21528053155861526
0.823000000000000	0.2137316894917154
0.824000000000000	0.21218165442543402
0.825000000000000	0.21063046825341258
0.826000000000000	0.209078173100121
0.827000000000000	0.20752481132462774
0.828000000000000	0.20597042552450295
0.829000000000000	0.20441505853983166
0.830000000000000	0.20285875345737558
0.831000000000000	0.20130155361484636
0.832000000000000	0.19974350260533358
0.833000000000000	0.19818464428185978
0.834000000000000	0.1966250227620676
0.835000000000000	0.19506468243308372
0.836000000000000	0.1935036679564972
0.837000000000000	0.1919420242735128
0.838000000000000	0.1903797966102574
0.839000000000000	0.1888170304832364
0.840000000000000	0.18725377170497426
0.841000000000000	0.1856900663898129
0.842000000000000	0.18412596095988465
0.843000000000000	0.18256150215127587
0.844000000000000	0.18099673702035934
0.845000000000000	0.17943171295033622
0.846000000000000	0.1778664776579446
0.847000000000000	0.17630107920041294
0.848000000000000	0.17473556598257467
0.849000000000000	0.17316998676422712
0.850000000000000	0.17160439066769717
0.851000000000000	0.17003882718563967
0.852000000000000	0.1684733461890615
0.853000000000000	0.16690799793559763
0.854000000000000	0.16534283307802378
0.855000000000000	0.16377790267303283
0.856000000000000	0.16221325819027776
0.857000000000000	0.16064895152167624
0.858000000000000	0.15908503499101245
0.859000000000000	0.15752156136381612
0.860000000000000	0.15595858385755412
0.861000000000000	0.15439615615212476
0.862000000000000	0.152834332400682
0.863000000000000	0.1512731672407841
0.864000000000000	0.1497127158058893
0.865000000000000	0.148153033737215
0.866000000000000	0.1465941771959578
0.867000000000000	0.1450362028759029
0.868000000000000	0.14347916801641558
0.869000000000000	0.1419231304158679
0.870000000000000	0.14036814844546708
0.871000000000000	0.13881428106354043
0.872000000000000	0.13726158783027254
0.873000000000000	0.135710128922919
0.874000000000000	0.13415996515151418
0.875000000000000	0.13261115797509881
0.876000000000000	0.13106376951846155
0.877000000000000	0.1295178625894602
0.878000000000000	0.1279735006968976
0.879000000000000	0.12643074806900856
0.880000000000000	0.12488966967256254
0.881000000000000	0.12335033123262318
0.882000000000000	0.12181279925297894
0.883000000000000	0.1202771410372736
0.884000000000000	0.11874342471087806
0.885000000000000	0.1172117192435227
0.886000000000000	0.1156820944727237
0.887000000000000	0.11415462112805086
0.888000000000000	0.11262937085625113
0.889000000000000	0.11110641624728834
0.890000000000000	0.10958583086132401
0.891000000000000	0.10806768925669274
0.892000000000000	0.10655206701890618
0.893000000000000	0.10503904079074378
0.894000000000000	0.10352868830347217
0.895000000000000	0.10202108840925184
0.896000000000000	0.10051632111478404
0.897000000000000	0.09901446761625732
0.898000000000000	0.09751561033565681
0.899000000000000	0.09601983295850669
0.900000000000000	0.09452722047310536
0.901000000000000	0.09303785921134233
0.902000000000000	0.09155183689116342
0.903000000000000	0.09006924266077854
0.904000000000000	0.08859016714469103
0.905000000000000	0.08711470249164965
0.906000000000000	0.08564294242462578
0.907000000000000	0.0841749822929212
0.908000000000000	0.08271091912651085
0.909000000000000	0.08125085169276303
0.910000000000000	0.07979488055564032
0.911000000000000	0.07834310813755274
0.912000000000000	0.07689563878397232
0.913000000000000	0.07545257883099898
0.914000000000000	0.07401403667602369
0.915000000000000	0.07258012285169624
0.916000000000000	0.07115095010334649
0.917000000000000	0.0697266334701252
0.918000000000000	0.06830729037001948
0.919000000000000	0.06689304068905633
0.920000000000000	0.06548400687486411
0.921000000000000	0.0640803140349483
0.922000000000000	0.06268209003992675
0.923000000000000	0.06128946563205373
0.924000000000000	0.05990257453938852
0.925000000000000	0.058521553595966336
0.926000000000000	0.057146542868377836
0.927000000000000	0.0557776857891813
0.928000000000000	0.05441512929764192
0.929000000000000	0.05305902398825124
0.930000000000000	0.05170952426765418
0.931000000000000	0.05036678852051146
0.932000000000000	0.0490309792849698
0.933000000000000	0.04770226343847994
0.934000000000000	0.04638081239466929
0.935000000000000	0.04506680231217186
0.936000000000000	0.04376041431628275
0.937000000000000	0.04246183473448051
0.938000000000000	0.04117125534687782
0.939000000000000	0.039888873652854206
0.940000000000000	0.03861489315514077
0.941000000000000	0.037349523662860706
0.942000000000000	0.03609298161509644
0.943000000000000	0.0348454904267852
0.944000000000000	0.03360728085886411
0.945000000000000	0.03237859141487154
0.946000000000000	0.03115966876636489
0.947000000000000	0.029950768209884848
0.948000000000000	0.02875215415838328
0.949000000000000	0.027564100670436575
0.950000000000000	0.026386892021010966
0.951000000000000	0.025220823317858798
0.952000000000000	0.024066201168247203
0.953000000000000	0.022923344401254875
0.954000000000000	0.021792584851546892
0.955000000000000	0.020674268211319458
0.956000000000000	0.01956875495799748
0.957000000000000	0.018476421366252382
0.958000000000000	0.017397660614244304
0.959000000000000	0.016332883995196834
0.960000000000000	0.01528252224725557
0.961000000000000	0.01424702701635161
0.962000000000000	0.013226872469179363
0.963000000000000	0.012222557076043972
0.964000000000000	0.01123460558652234
0.965000000000000	0.01026357122476601
0.966000000000000	0.009310038135847132
0.967000000000000	0.00837462412007034
0.968000000000000	0.007457983698935355
0.969000000000000	0.006560811564649716
0.970000000000000	0.005683846475017462
0.971000000000000	0.004827875668142245
0.972000000000000	0.0039937398865610985
0.973000000000000	0.0031823391197792206
0.974000000000000	0.0023946391985001925
0.975000000000000	0.0016316794044221594
0.976000000000000	0.0008945812991165147
0.977000000000000	0.00018455902633224275
0.978000000000000	-0.0004970685914335582
0.979000000000000	-0.0011488637535227442
0.980000000000000	-0.0017692526533008013
0.981000000000000	-0.002356505038344836
0.982000000000000	-0.0029087094584733797
0.983000000000000	-0.00342374300057538
0.984000000000000	-0.003899233883691372
0.985000000000000	-0.00433251467560275
0.986000000000000	-0.00472056299265089
0.987000000000000	-0.005059925192842901
0.988000000000000	-0.005346616488177247
0.989000000000000	-0.0055759875931201686
0.990000000000000	-0.005742542593450917
0.991000000000000	-0.005839683444813615
0.992000000000000	-0.005859339931954477
0.993000000000000	-0.005791412612591321
0.994000000000000	-0.005622893046289296
0.995000000000000	-0.005336386737868182
0.996000000000000	-0.004907424080158387
0.997000000000000	-0.004298978116191489
0.998000000000000	-0.0034481903829769803


==> avrg_weightSpec_q3_6,3LDPC.txt <==
ell spectrum
0.000000000000000	0
0.00100000000000000	-0.00169975687204155
0.00200000000000000	-0.00275543965781710
0.00300000000000000	-0.00356507630623759
0.00400000000000000	-0.00421402015889172
0.00500000000000000	-0.00474299691363755
0.00600000000000000	-0.00517608365652533
0.00700000000000000	-0.00552924157682105
0.00800000000000000	-0.00581384810769897
0.00900000000000000	-0.00603843292074746
0.0100000000000000	-0.00620963319531398
0.0110000000000000	-0.00633276353867179
0.0120000000000000	-0.00641217740264044
0.0130000000000000	-0.00645150751004342
0.0140000000000000	-0.00645383208679806
0.0150000000000000	-0.00642179351112698
0.0160000000000000	-0.00635768529205794
0.0170000000000000	-0.00626351729777785
0.0180000000000000	-0.00614106564161143
0.0190000000000000	-0.00599191149193812
0.0200000000000000	-0.00581747172244701
0.0210000000000000	-0.00561902344290816
0.0220000000000000	-0.00539772386708948
0.0230000000000000	-0.00515462657694754
0.0240000000000000	-0.00489069496580624
0.0250000000000000	-0.00460681344754788
0.0260000000000000	-0.00430379687799698
0.0270000000000000	-0.00398239853174664
0.0280000000000000	-0.00364331690144515
0.0290000000000000	-0.00328720152940642
0.0300000000000000	-0.00291465803801605
0.0310000000000000	-0.00252625249215466
0.0320000000000000	-0.00212251520111861
0.0330000000000000	-0.00170394404737678
0.0340000000000000	-0.00127100741367217
0.0350000000000000	-0.000824146767348322
0.0360000000000000	-0.000363778950745186
0.0370000000000000	0.000109701781662114
0.0380000000000000	0.000595921945242800
0.0390000000000000	0.00109452719759445
0.0400000000000000	0.00160518087698031
0.0410000000000000	0.00212756268615530
0.0420000000000000	0.00266136750390000
0.0430000000000000	0.00320630430911717
0.0440000000000000	0.00376209520445731
0.0450000000000000	0.00432847452819354
0.0460000000000000	0.00490518804459306
0.0470000000000000	0.00549199220426982
0.0480000000000000	0.00608865346711929
0.0490000000000000	0.00669494768132933
0.0500000000000000	0.00731065951277879
0.0510000000000000	0.00793558191979857
0.0520000000000000	0.00856951566887348
0.0530000000000000	0.00921226888735563
0.0540000000000000	0.00986365664972361
0.0550000000000000	0.0105235005942908
0.0560000000000000	0.0111916285675995
0.0570000000000000	0.0118678742940563
0.0580000000000000	0.0125520770685845
0.0590000000000000	0.0132440814703388
0.0600000000000000	0.0139437370956889
0.0610000000000000	0.0146508983088857
0.0620000000000000	0.0153654240089546
0.0630000000000000	0.0160871774115332
0.0640000000000000	0.0168160258444507
0.0650000000000000	0.0175518405559962
0.0660000000000000	0.0182944965348979
0.0670000000000000	0.0190438723411338
0.0680000000000000	0.0197998499467649
0.0690000000000000	0.0205623145860650
0.0700000000000000	0.0213311546142649
0.0710000000000000	0.0221062613743160
0.0720000000000000	0.0228875290710935
0.0730000000000000	0.0236748546525382
0.0740000000000000	0.0244681376972546
0.0750000000000000	0.0252672803081439
0.0760000000000000	0.0260721870116546
0.0770000000000000	0.0268827646622985
0.0780000000000000	0.0276989223520864
0.0790000000000000	0.0285205713245610
0.0800000000000000	0.0293476248931569
0.0810000000000000	0.0301799983636012
0.0820000000000000	0.0310176089601113
0.0830000000000000	0.0318603757551676
0.0840000000000000	0.0327082196026374
0.0850000000000000	0.0335610630740514
0.0860000000000000	0.0344188303978593
0.0870000000000000	0.0352814474014793
0.0880000000000000	0.0361488414559882
0.0890000000000000	0.0370209414233047
0.0900000000000000	0.0378976776057199
0.0910000000000000	0.0387789816976556
0.0920000000000000	0.0396647867395148
0.0930000000000000	0.0405550270735238
0.0940000000000000	0.0414496383014567
0.0950000000000000	0.0423485572441355
0.0960000000000000	0.0432517219026215
0.0970000000000000	0.0441590714210050
0.0980000000000000	0.0450705460507174
0.0990000000000000	0.0459860871162794
0.100000000000000	0.0469056369824238
0.101000000000000	0.0478291390225120
0.102000000000000	0.0487565375881979
0.103000000000000	0.0496877779802561
0.104000000000000	0.0506228064205408
0.105000000000000	0.0515615700250059
0.106000000000000	0.0525040167777397
0.107000000000000	0.0534500955059740
0.108000000000000	0.0543997558560091
0.109000000000000	0.0553529482700232
0.110000000000000	0.0563096239637266
0.111000000000000	0.0572697349048093
0.112000000000000	0.0582332337921649
0.113000000000000	0.0592000740358394
0.114000000000000	0.0601702097376878
0.115000000000000	0.0611435956726946
0.116000000000000	0.0621201872709391
0.117000000000000	0.0630999406001742
0.118000000000000	0.0640828123489880
0.119000000000000	0.0650687598105378
0.120000000000000	0.0660577408668132
0.121000000000000	0.0670497139734237
0.122000000000000	0.0680446381448775
0.123000000000000	0.0690424729403394
0.124000000000000	0.0700431784498418
0.125000000000000	0.0710467152809371
0.126000000000000	0.0720530445457705
0.127000000000000	0.0730621278485524
0.128000000000000	0.0740739272734272
0.129000000000000	0.0750884053727078
0.130000000000000	0.0761055251554732
0.131000000000000	0.0771252500765127
0.132000000000000	0.0781475440255960
0.133000000000000	0.0791723713170720
0.134000000000000	0.0801996966797682
0.135000000000000	0.0812294852471885
0.136000000000000	0.0822617025479988
0.137000000000000	0.0832963144967844
0.138000000000000	0.0843332873850765
0.139000000000000	0.0853725878726295
0.140000000000000	0.0864141829789486
0.141000000000000	0.0874580400750549
0.142000000000000	0.0885041268754778
0.143000000000000	0.0895524114304699
0.144000000000000	0.0906028621184394
0.145000000000000	0.0916554476385804
0.146000000000000	0.0927101370037124
0.147000000000000	0.0937668995333061
0.148000000000000	0.0948257048466966
0.149000000000000	0.0958865228564773
0.150000000000000	0.0969493237620688
0.151000000000000	0.0980140780434550
0.152000000000000	0.0990807564550805
0.153000000000000	0.100149330019907
0.154000000000000	0.101219770023624
0.155000000000000	0.102292048009004
0.156000000000000	0.103366135770399
0.157000000000000	0.104442005348381
0.158000000000000	0.105519629024516
0.159000000000000	0.106598979316256
0.160000000000000	0.107680028971978
0.161000000000000	0.108762750966123
0.162000000000000	0.109847118494468
0.163000000000000	0.110933104969507
0.164000000000000	0.112020684015943
0.165000000000000	0.113109829466293
0.166000000000000	0.114200515356587
0.167000000000000	0.115292715922180
0.168000000000000	0.116386405593657
0.169000000000000	0.117481558992830
0.170000000000000	0.118578150928842
0.171000000000000	0.119676156394340
0.172000000000000	0.120775550561758
0.173000000000000	0.121876308779667
0.174000000000000	0.122978406569220
0.175000000000000	0.124081819620672
0.176000000000000	0.125186523789978
0.177000000000000	0.126292495095471
0.178000000000000	0.127399709714611
0.179000000000000	0.128508143980803
0.180000000000000	0.129617774380296
0.181000000000000	0.130728577549136
0.182000000000000	0.131840530270197
0.183000000000000	0.132953609470273
0.184000000000000	0.134067792217225
0.185000000000000	0.135183055717207
0.186000000000000	0.136299377311933
0.187000000000000	0.137416734476013
0.188000000000000	0.138535104814348
0.189000000000000	0.139654466059566
0.190000000000000	0.140774796069532
0.191000000000000	0.141896072824892
0.192000000000000	0.143018274426683
0.193000000000000	0.144141379093979
0.194000000000000	0.145265365161604
0.195000000000000	0.146390211077869
0.196000000000000	0.147515895402382
0.197000000000000	0.148642396803878
0.198000000000000	0.149769694058115
0.199000000000000	0.150897766045795
0.200000000000000	0.152026591750545
0.201000000000000	0.153156150256921
0.202000000000000	0.154286420748471
0.203000000000000	0.155417382505818
0.204000000000000	0.156549014904801
0.205000000000000	0.157681297414638
0.206000000000000	0.158814209596139
0.207000000000000	0.159947731099939
0.208000000000000	0.161081841664787
0.209000000000000	0.162216521115848
0.210000000000000	0.163351749363058
0.211000000000000	0.164487506399498
0.212000000000000	0.165623772299807
0.213000000000000	0.166760527218628
0.214000000000000	0.167897751389079
0.215000000000000	0.169035425121262
0.216000000000000	0.170173528800797
0.217000000000000	0.171312042887385
0.218000000000000	0.172450947913404
0.219000000000000	0.173590224482528
0.220000000000000	0.174729853268377
0.221000000000000	0.175869815013196
0.222000000000000	0.177010090526553
0.223000000000000	0.178150660684074
0.224000000000000	0.179291506426189
0.225000000000000	0.180432608756922
0.226000000000000	0.181573948742689
0.227000000000000	0.182715507511131
0.228000000000000	0.183857266249961
0.229000000000000	0.184999206205850
0.230000000000000	0.186141308683315
0.231000000000000	0.187283555043650
0.232000000000000	0.188425926703869
0.233000000000000	0.189568405135667
0.234000000000000	0.190710971864415
0.235000000000000	0.191853608468167
0.236000000000000	0.192996296576687
0.237000000000000	0.194139017870507
0.238000000000000	0.195281754079991
0.239000000000000	0.196424486984429
0.240000000000000	0.197567198411152
0.241000000000000	0.198709870234657
0.242000000000000	0.199852484375759
0.243000000000000	0.200995022800758
0.244000000000000	0.202137467520632
0.245000000000000	0.203279800590233
0.246000000000000	0.204422004107518
0.247000000000000	0.205564060212790
0.248000000000000	0.206705951087954
0.249000000000000	0.207847658955798
0.250000000000000	0.208989166079282
0.251000000000000	0.210130454760854
0.252000000000000	0.211271507341778
0.253000000000000	0.212412306201471
0.254000000000000	0.213552833756876
0.255000000000000	0.214693072461828
0.256000000000000	0.215833004806455
0.257000000000000	0.216972613316584
0.258000000000000	0.218111880553168
0.259000000000000	0.219250789111723
0.260000000000000	0.220389321621788
0.261000000000000	0.221527460746395
0.262000000000000	0.222665189181556
0.263000000000000	0.223802489655761
0.264000000000000	0.224939344929499
0.265000000000000	0.226075737794789
0.266000000000000	0.227211651074719
0.267000000000000	0.228347067623014
0.268000000000000	0.229481970323606
0.269000000000000	0.230616342090222
0.270000000000000	0.231750165865990
0.271000000000000	0.232883424623053
0.272000000000000	0.234016101362198
0.273000000000000	0.235148179112504
0.274000000000000	0.236279640930996
0.275000000000000	0.237410469902321
0.276000000000000	0.238540649138425
0.277000000000000	0.239670161778260
0.278000000000000	0.240798990987489
0.279000000000000	0.241927119958213
0.280000000000000	0.243054531908707
0.281000000000000	0.244181210083174
0.282000000000000	0.245307137751503
0.283000000000000	0.246432298209049
0.284000000000000	0.247556674776422
0.285000000000000	0.248680250799287
0.286000000000000	0.249803009648176
0.287000000000000	0.250924934718321
0.288000000000000	0.252046009429486
0.289000000000000	0.253166217225823
0.290000000000000	0.254285541575732
0.291000000000000	0.255403965971742
0.292000000000000	0.256521473930391
0.293000000000000	0.257638048992134
0.294000000000000	0.258753674721249
0.295000000000000	0.259868334705762
0.296000000000000	0.260982012557387
0.297000000000000	0.262094691911466
0.298000000000000	0.263206356426933
0.299000000000000	0.264316989786284
0.300000000000000	0.265426575695558
0.301000000000000	0.266535097884331
0.302000000000000	0.267642540105722
0.303000000000000	0.268748886136408
0.304000000000000	0.269854119776652
0.305000000000000	0.270958224850345
0.306000000000000	0.272061185205049
0.307000000000000	0.273162984712067
0.308000000000000	0.274263607266508
0.309000000000000	0.275363036787374
0.310000000000000	0.276461257217651
0.311000000000000	0.277558252524420
0.312000000000000	0.278654006698961
0.313000000000000	0.279748503756893
0.314000000000000	0.280841727738298
0.315000000000000	0.281933662707877
0.316000000000000	0.283024292755102
0.317000000000000	0.284113601994389
0.318000000000000	0.285201574565270
0.319000000000000	0.286288194632586
0.320000000000000	0.287373446386685
0.321000000000000	0.288457314043629
0.322000000000000	0.289539781845408
0.323000000000000	0.290620834060178
0.324000000000000	0.291700454982491
0.325000000000000	0.292778628933545
0.326000000000000	0.293855340261439
0.327000000000000	0.294930573341444
0.328000000000000	0.296004312576274
0.329000000000000	0.297076542396373
0.330000000000000	0.298147247260209
0.331000000000000	0.299216411654578
0.332000000000000	0.300284020094915
0.333000000000000	0.301350057125613
0.334000000000000	0.302414507320357
0.335000000000000	0.303477355282461
0.336000000000000	0.304538585645209
0.337000000000000	0.305598183072219
0.338000000000000	0.306656132257799
0.339000000000000	0.307712417927324
0.340000000000000	0.308767024837607
0.341000000000000	0.309819937777297
0.342000000000000	0.310871141567265
0.343000000000000	0.311920621061009
0.344000000000000	0.312968361145065
0.345000000000000	0.314014346739425
0.346000000000000	0.315058562797954
0.347000000000000	0.316100994308832
0.348000000000000	0.317141626294982
0.349000000000000	0.318180443814521
0.350000000000000	0.319217431961208
0.351000000000000	0.320252575864901
0.352000000000000	0.321285860692023
0.353000000000000	0.322317271646030
0.354000000000000	0.323346793967886
0.355000000000000	0.324374412936544
0.356000000000000	0.325400113869434
0.357000000000000	0.326423882122951
0.358000000000000	0.327445703092960
0.359000000000000	0.328465562215286
0.360000000000000	0.329483444966230
0.361000000000000	0.330499336863076
0.362000000000000	0.331513223464609
0.363000000000000	0.332525090371628
0.364000000000000	0.333534923227477
0.365000000000000	0.334542707718569
0.366000000000000	0.335548429574915
0.367000000000000	0.336552074570660
0.368000000000000	0.337553628524618
0.369000000000000	0.338553077300816
0.370000000000000	0.339550406809029
0.371000000000000	0.340545603005335
0.372000000000000	0.341538651892649
0.373000000000000	0.342529539521285
0.374000000000000	0.343518251989499
0.375000000000000	0.344504775444041
0.376000000000000	0.345489096080713
0.377000000000000	0.346471200144919
0.378000000000000	0.347451073932224
0.379000000000000	0.348428703788904
0.380000000000000	0.349404076112508
0.381000000000000	0.350377177352411
0.382000000000000	0.351347994010370
0.383000000000000	0.352316512641079
0.384000000000000	0.353282719852725
0.385000000000000	0.354246602307540
0.386000000000000	0.355208146722353
0.387000000000000	0.356167339869144
0.388000000000000	0.357124168575588
0.389000000000000	0.358078619725606
0.390000000000000	0.359030680259909
0.391000000000000	0.359980337176540
0.392000000000000	0.360927577531413
0.393000000000000	0.361872388438849
0.394000000000000	0.362814757072110
0.395000000000000	0.363754670663930
0.396000000000000	0.364692116507035
0.397000000000000	0.365627081954673
0.398000000000000	0.366559554421123
0.399000000000000	0.367489521382215
0.400000000000000	0.368416970375827
0.401000000000000	0.369341889002402
0.402000000000000	0.370264264925432
0.403000000000000	0.371184085871957
0.404000000000000	0.372101339633046
0.405000000000000	0.373016014064281
0.406000000000000	0.373928097086223
0.407000000000000	0.374837576684887
0.408000000000000	0.375744440912191
0.409000000000000	0.376648677886417
0.410000000000000	0.377550275792651
0.411000000000000	0.378449222883219
0.412000000000000	0.379345507478118
0.413000000000000	0.380239117965436
0.414000000000000	0.381130042801762
0.415000000000000	0.382018270512596
0.416000000000000	0.382903789692735
0.417000000000000	0.383786589006664
0.418000000000000	0.384666657188933
0.419000000000000	0.385543983044518
0.420000000000000	0.386418555449185
0.421000000000000	0.387290363349831
0.422000000000000	0.388159395764825
0.423000000000000	0.389025641784331
0.424000000000000	0.389889090570626
0.425000000000000	0.390749731358402
0.426000000000000	0.391607553455064
0.427000000000000	0.392462546241007
0.428000000000000	0.393314699169894
0.429000000000000	0.394164001768910
0.430000000000000	0.395010443639012
0.431000000000000	0.395854014455165
0.432000000000000	0.396694703966569
0.433000000000000	0.397532501996863
0.434000000000000	0.398367398444335
0.435000000000000	0.399199383282098
0.436000000000000	0.400028446558273
0.437000000000000	0.400854578396146
0.438000000000000	0.401677768994316
0.439000000000000	0.402498008626834
0.440000000000000	0.403315287643325
0.441000000000000	0.404129596469091
0.442000000000000	0.404940925605215
0.443000000000000	0.405749265628637
0.444000000000000	0.406554607192228
0.445000000000000	0.407356941024839
0.446000000000000	0.408156257931348
0.447000000000000	0.408952548792686
0.448000000000000	0.409745804565846
0.449000000000000	0.410536016283890
0.450000000000000	0.411323175055933
0.451000000000000	0.412107272067108
0.452000000000000	0.412888298578535
0.453000000000000	0.413666245927254
0.454000000000000	0.414441105526164
0.455000000000000	0.415212868863928
0.456000000000000	0.415981527504889
0.457000000000000	0.416747073088940
0.458000000000000	0.417509497331411
0.459000000000000	0.418268792022921
0.460000000000000	0.419024949029223
0.461000000000000	0.419777960291038
0.462000000000000	0.420527817823871
0.463000000000000	0.421274513717809
0.464000000000000	0.422018040137316
0.465000000000000	0.422758389321006
0.466000000000000	0.423495553581401
0.467000000000000	0.424229525304679
0.468000000000000	0.424960296950412
0.469000000000000	0.425687861051278
0.470000000000000	0.426412210212776
0.471000000000000	0.427133337112907
0.472000000000000	0.427851234501866
0.473000000000000	0.428565895201695
0.474000000000000	0.429277312105948
0.475000000000000	0.429985478179320
0.476000000000000	0.430690386457279
0.477000000000000	0.431392030045678
0.478000000000000	0.432090402120356
0.479000000000000	0.432785495926725
0.480000000000000	0.433477304779346
0.481000000000000	0.434165822061494
0.482000000000000	0.434851041224705
0.483000000000000	0.435532955788319
0.484000000000000	0.436211559339006
0.485000000000000	0.436886845530277
0.486000000000000	0.437558808081993
0.487000000000000	0.438227440779853
0.488000000000000	0.438892737474879
0.489000000000000	0.439554692082880
0.490000000000000	0.440213298583915
0.491000000000000	0.440868551021740
0.492000000000000	0.441520443503243
0.493000000000000	0.442168970197875
0.494000000000000	0.442814125337063
0.495000000000000	0.443455903213618
0.496000000000000	0.444094298181132
0.497000000000000	0.444729304653363
0.498000000000000	0.445360917103619
0.499000000000000	0.445989130064116
0.500000000000000	0.446613938125350
0.501000000000000	0.447235335935436
0.502000000000000	0.447853318199455
0.503000000000000	0.448467879678791
0.504000000000000	0.449079015190448
0.505000000000000	0.449686719606376
0.506000000000000	0.450290987852773
0.507000000000000	0.450891814909391
0.508000000000000	0.451489195808831
0.509000000000000	0.452083125635825
0.510000000000000	0.452673599526524
0.511000000000000	0.453260612667766
0.512000000000000	0.453844160296343
0.513000000000000	0.454424237698265
0.514000000000000	0.455000840208013
0.515000000000000	0.455573963207785
0.516000000000000	0.456143602126745
0.517000000000000	0.456709752440255
0.518000000000000	0.457272409669108
0.519000000000000	0.457831569378760
0.520000000000000	0.458387227178547
0.521000000000000	0.458939378720903
0.522000000000000	0.459488019700579
0.523000000000000	0.460033145853844
0.524000000000000	0.460574752957697
0.525000000000000	0.461112836829066
0.526000000000000	0.461647393324005
0.527000000000000	0.462178418336887
0.528000000000000	0.462705907799600
0.529000000000000	0.463229857680731
0.530000000000000	0.463750263984752
0.531000000000000	0.464267122751205
0.532000000000000	0.464780430053881
0.533000000000000	0.465290181999997
0.534000000000000	0.465796374729374
0.535000000000000	0.466299004413612
0.536000000000000	0.466798067255259
0.537000000000000	0.467293559486986
0.538000000000000	0.467785477370757
0.539000000000000	0.468273817196995
0.540000000000000	0.468758575283753
0.541000000000000	0.469239747975876
0.542000000000000	0.469717331644178
0.543000000000000	0.470191322684595
0.544000000000000	0.470661717517361
0.545000000000000	0.471128512586169
0.546000000000000	0.471591704357338
0.547000000000000	0.472051289318982
0.548000000000000	0.472507263980170
0.549000000000000	0.472959624870098
0.550000000000000	0.473408368537258
0.551000000000000	0.473853491548602
0.552000000000000	0.474294990488713
0.553000000000000	0.474732861958978
0.554000000000000	0.475167102576757
0.555000000000000	0.475597708974559
0.556000000000000	0.476024677799213
0.557000000000000	0.476448005711049
0.558000000000000	0.476867689383073
0.559000000000000	0.477283725500146
0.560000000000000	0.477696110758169
0.561000000000000	0.478104841863269
0.562000000000000	0.478509915530978
0.563000000000000	0.478911328485428
0.564000000000000	0.479309077458541
0.565000000000000	0.479703159189221
0.566000000000000	0.480093570422554
0.567000000000000	0.480480307909002
0.568000000000000	0.480863368403610
0.569000000000000	0.481242748665204
0.570000000000000	0.481618445455611
0.571000000000000	0.481990455538858
0.572000000000000	0.482358775680390
0.573000000000000	0.482723402646294
0.574000000000000	0.483084333202508
0.575000000000000	0.483441564114056
0.576000000000000	0.483795092144271
0.577000000000000	0.484144914054027
0.578000000000000	0.484491026600975
0.579000000000000	0.484833426538779
0.580000000000000	0.485172110616362
0.581000000000000	0.485507075577151
0.582000000000000	0.485838318158327
0.583000000000000	0.486165835090080
0.584000000000000	0.486489623094866
0.585000000000000	0.486809678886669
0.586000000000000	0.487125999170269
0.587000000000000	0.487438580640513
0.588000000000000	0.487747419981584
0.589000000000000	0.488052513866288
0.590000000000000	0.488353858955331
0.591000000000000	0.488651451896608
0.592000000000000	0.488945289324495
0.593000000000000	0.489235367859145
0.594000000000000	0.489521684105788
0.595000000000000	0.489804234654035
0.596000000000000	0.490083016077189
0.597000000000000	0.490358024931556
0.598000000000000	0.490629257755766
0.599000000000000	0.490896711070092
0.600000000000000	0.491160381375779
0.601000000000000	0.491420265154376
0.602000000000000	0.491676358867071
0.603000000000000	0.491928658954031
0.604000000000000	0.492177161833747
0.605000000000000	0.492421863902386
0.606000000000000	0.492662761533140
0.607000000000000	0.492899851075590
0.608000000000000	0.493133128855066
0.609000000000000	0.493362591172015
0.610000000000000	0.493588234301373
0.611000000000000	0.493810054491945
0.612000000000000	0.494028047965779
0.613000000000000	0.494242210917560
0.614000000000000	0.494452539513993
0.615000000000000	0.494659029893203
0.616000000000000	0.494861678164132
0.617000000000000	0.495060480405942
0.618000000000000	0.495255432667423
0.619000000000000	0.495446530966409
0.620000000000000	0.495633771289189
0.621000000000000	0.495817149589933
0.622000000000000	0.495996661790117
0.623000000000000	0.496172303777951
0.624000000000000	0.496344071407813
0.625000000000000	0.496511960499692
0.626000000000000	0.496675966838626
0.627000000000000	0.496836086174150
0.628000000000000	0.496992314219751
0.629000000000000	0.497144646652319
0.630000000000000	0.497293079111609
0.631000000000000	0.497437607199704
0.632000000000000	0.497578226480483
0.633000000000000	0.497714932479093
0.634000000000000	0.497847720681426
0.635000000000000	0.497976586533596
0.636000000000000	0.498101525441425
0.637000000000000	0.498222532769931
0.638000000000000	0.498339603842818
0.639000000000000	0.498452733941974
0.640000000000000	0.498561918306966
0.641000000000000	0.498667152134547
0.642000000000000	0.498768430578159
0.643000000000000	0.498865748747448
0.644000000000000	0.498959101707771
0.645000000000000	0.499048484479720
0.646000000000000	0.499133892038640
0.647000000000000	0.499215319314150
0.648000000000000	0.499292761189678
0.649000000000000	0.499366212501985
0.650000000000000	0.499435668040702
0.651000000000000	0.499501122547870
0.652000000000000	0.499562570717477
0.653000000000000	0.499620007195001
0.654000000000000	0.499673426576961
0.655000000000000	0.499722823410465
0.656000000000000	0.499768192192760
0.657000000000000	0.499809527370794
0.658000000000000	0.499846823340766
0.659000000000000	0.499880074447695
0.660000000000000	0.499909274984980
0.661000000000000	0.499934419193967
0.662000000000000	0.499955501263516
0.663000000000000	0.499972515329579
0.664000000000000	0.499985455474767
0.665000000000000	0.499994315727929
0.666000000000000	0.499999090063732
0.667000000000000	0.499999772402238
0.668000000000000	0.499996356608492
0.669000000000000	0.499988836492103
0.670000000000000	0.499977205806832
0.671000000000000	0.499961458250179
0.672000000000000	0.499941587462979
0.673000000000000	0.499917587028989
0.674000000000000	0.499889450474483
0.675000000000000	0.499857171267848
0.676000000000000	0.499820742819182
0.677000000000000	0.499780158479891
0.678000000000000	0.499735411542290
0.679000000000000	0.499686495239200
0.680000000000000	0.499633402743557
0.681000000000000	0.499576127168005
0.682000000000000	0.499514661564511
0.683000000000000	0.499448998923959
0.684000000000000	0.499379132175765
0.685000000000000	0.499305054187474
0.686000000000000	0.499226757764373
0.687000000000000	0.499144235649095
0.688000000000000	0.499057480521226
0.689000000000000	0.498966484996912
0.690000000000000	0.498871241628467
0.691000000000000	0.498771742903983
0.692000000000000	0.498667981246929
0.693000000000000	0.498559949015766
0.694000000000000	0.498447638503549
0.695000000000000	0.498331041937535
0.696000000000000	0.498210151478784
0.697000000000000	0.498084959221768
0.698000000000000	0.497955457193970
0.699000000000000	0.497821637355491
0.700000000000000	0.497683491598645
0.701000000000000	0.497541011747562
0.702000000000000	0.497394189557787
0.703000000000000	0.497243016715874
0.704000000000000	0.497087484838979
0.705000000000000	0.496927585474457
0.706000000000000	0.496763310099449
0.707000000000000	0.496594650120471
0.708000000000000	0.496421596872998
0.709000000000000	0.496244141621049
0.710000000000000	0.496062275556766
0.711000000000000	0.495875989799992
0.712000000000000	0.495685275397842
0.713000000000000	0.495490123324277
0.714000000000000	0.495290524479668
0.715000000000000	0.495086469690361
0.716000000000000	0.494877949708236
0.717000000000000	0.494664955210258
0.718000000000000	0.494447476798036
0.719000000000000	0.494225504997361
0.720000000000000	0.493999030257750
0.721000000000000	0.493768042951984
0.722000000000000	0.493532533375636
0.723000000000000	0.493292491746597
0.724000000000000	0.493047908204598
0.725000000000000	0.492798772810722
0.726000000000000	0.492545075546911
0.727000000000000	0.492286806315467
0.728000000000000	0.492023954938547
0.729000000000000	0.491756511157652
0.730000000000000	0.491484464633103
0.731000000000000	0.491207804943516
0.732000000000000	0.490926521585267
0.733000000000000	0.490640603971945
0.734000000000000	0.490350041433805
0.735000000000000	0.490054823217204
0.736000000000000	0.489754938484032
0.737000000000000	0.489450376311131
0.738000000000000	0.489141125689710
0.739000000000000	0.488827175524741
0.740000000000000	0.488508514634356
0.741000000000000	0.488185131749220
0.742000000000000	0.487857015511904
0.743000000000000	0.487524154476240
0.744000000000000	0.487186537106671
0.745000000000000	0.486844151777577
0.746000000000000	0.486496986772600
0.747000000000000	0.486145030283954
0.748000000000000	0.485788270411712
0.749000000000000	0.485426695163091
0.750000000000000	0.485060292451718
0.751000000000000	0.484689050096880
0.752000000000000	0.484312955822757
0.753000000000000	0.483931997257648
0.754000000000000	0.483546161933170
0.755000000000000	0.483155437283447
0.756000000000000	0.482759810644280
0.757000000000000	0.482359269252302
0.758000000000000	0.481953800244108
0.759000000000000	0.481543390655373
0.760000000000000	0.481128027419947
0.761000000000000	0.480707697368933
0.762000000000000	0.480282387229742
0.763000000000000	0.479852083625127
0.764000000000000	0.479416773072199
0.765000000000000	0.478976441981417
0.766000000000000	0.478531076655550
0.767000000000000	0.478080663288634
0.768000000000000	0.477625187964880
0.769000000000000	0.477164636657578
0.770000000000000	0.476698995227961
0.771000000000000	0.476228249424055
0.772000000000000	0.475752384879486
0.773000000000000	0.475271387112278
0.774000000000000	0.474785241523608
0.775000000000000	0.474293933396538
0.776000000000000	0.473797447894712
0.777000000000000	0.473295770061033
0.778000000000000	0.472788884816291
0.779000000000000	0.472276776957775
0.780000000000000	0.471759431157839
0.781000000000000	0.471236831962442
0.782000000000000	0.470708963789644
0.783000000000000	0.470175810928076
0.784000000000000	0.469637357535360
0.785000000000000	0.469093587636502
0.786000000000000	0.468544485122238
0.787000000000000	0.467990033747342
0.788000000000000	0.467430217128891
0.789000000000000	0.466865018744488
0.790000000000000	0.466294421930441
0.791000000000000	0.465718409879895
0.792000000000000	0.465136965640920
0.793000000000000	0.464550072114550
0.794000000000000	0.463957712052768
0.795000000000000	0.463359868056450
0.796000000000000	0.462756522573252
0.797000000000000	0.462147657895437
0.798000000000000	0.461533256157663
0.799000000000000	0.460913299334700
0.800000000000000	0.460287769239095
0.801000000000000	0.459656647518778
0.802000000000000	0.459019915654608
0.803000000000000	0.458377554957851
0.804000000000000	0.457729546567601
0.805000000000000	0.457075871448125
0.806000000000000	0.456416510386154
0.807000000000000	0.455751443988087
0.808000000000000	0.455080652677139
0.809000000000000	0.454404116690402
0.810000000000000	0.453721816075840
0.811000000000000	0.453033730689200
0.812000000000000	0.452339840190847
0.813000000000000	0.451640124042508
0.814000000000000	0.450934561503944
0.815000000000000	0.450223131629523
0.816000000000000	0.449505813264712
0.817000000000000	0.448782585042468
0.818000000000000	0.448053425379545
0.819000000000000	0.447318312472689
0.820000000000000	0.446577224294749
0.821000000000000	0.445830138590672
0.822000000000000	0.445077032873396
0.823000000000000	0.444317884419634
0.824000000000000	0.443552670265548
0.825000000000000	0.442781367202297
0.826000000000000	0.442003951771480
0.827000000000000	0.441220400260447
0.828000000000000	0.440430688697479
0.829000000000000	0.439634792846856
0.830000000000000	0.438832688203767
0.831000000000000	0.438024349989100
0.832000000000000	0.437209753144082
0.833000000000000	0.436388872324776
0.834000000000000	0.435561681896418
0.835000000000000	0.434728155927611
0.836000000000000	0.433888268184351
0.837000000000000	0.433041992123883
0.838000000000000	0.432189300888398
0.839000000000000	0.431330167298546
0.840000000000000	0.430464563846766
0.841000000000000	0.429592462690435
0.842000000000000	0.428713835644818
0.843000000000000	0.427828654175821
0.844000000000000	0.426936889392537
0.845000000000000	0.426038512039584
0.846000000000000	0.425133492489211
0.847000000000000	0.424221800733195
0.848000000000000	0.423303406374489
0.849000000000000	0.422378278618631
0.850000000000000	0.421446386264913
0.851000000000000	0.420507697697275
0.852000000000000	0.419562180874945
0.853000000000000	0.418609803322798
0.854000000000000	0.417650532121425
0.855000000000000	0.416684333896916
0.856000000000000	0.415711174810324
0.857000000000000	0.414731020546827
0.858000000000000	0.413743836304548
0.859000000000000	0.412749586783044
0.860000000000000	0.411748236171444
0.861000000000000	0.410739748136216
0.862000000000000	0.409724085808560
0.863000000000000	0.408701211771414
0.864000000000000	0.407671088046048
0.865000000000000	0.406633676078235
0.866000000000000	0.405588936724000
0.867000000000000	0.404536830234896
0.868000000000000	0.403477316242826
0.869000000000000	0.402410353744369
0.870000000000000	0.401335901084603
0.871000000000000	0.400253915940396
0.872000000000000	0.399164355303160
0.873000000000000	0.398067175461026
0.874000000000000	0.396962331980434
0.875000000000000	0.395849779687106
0.876000000000000	0.394729472646382
0.877000000000000	0.393601364142887
0.878000000000000	0.392465406659509
0.879000000000000	0.391321551855650
0.880000000000000	0.390169750544733
0.881000000000000	0.389009952670920
0.882000000000000	0.387842107285018
0.883000000000000	0.386666162519526
0.884000000000000	0.385482065562808
0.885000000000000	0.384289762632324
0.886000000000000	0.383089198946906
0.887000000000000	0.381880318698016
0.888000000000000	0.380663065019955
0.889000000000000	0.379437379958965
0.890000000000000	0.378203204441180
0.891000000000000	0.376960478239373
0.892000000000000	0.375709139938442
0.893000000000000	0.374449126899565
0.894000000000000	0.373180375222994
0.895000000000000	0.371902819709378
0.896000000000000	0.370616393819583
0.897000000000000	0.369321029632913
0.898000000000000	0.368016657803664
0.899000000000000	0.366703207515927
0.900000000000000	0.365380606436550
0.901000000000000	0.364048780666160
0.902000000000000	0.362707654688170
0.903000000000000	0.361357151315636
0.904000000000000	0.359997191635872
0.905000000000000	0.358627694952700
0.906000000000000	0.357248578726212
0.907000000000000	0.355859758509902
0.908000000000000	0.354461147885039
0.909000000000000	0.353052658392110
0.910000000000000	0.351634199459198
0.911000000000000	0.350205678327096
0.912000000000000	0.348766999970990
0.913000000000000	0.347318067018502
0.914000000000000	0.345858779663897
0.915000000000000	0.344389035578212
0.916000000000000	0.342908729815081
0.917000000000000	0.341417754711984
0.918000000000000	0.339915999786650
0.919000000000000	0.338403351628321
0.920000000000000	0.336879693783539
0.921000000000000	0.335344906636136
0.922000000000000	0.333798867281034
0.923000000000000	0.332241449391471
0.924000000000000	0.330672523079219
0.925000000000000	0.329091954747322
0.926000000000000	0.327499606934868
0.927000000000000	0.325895338153232
0.928000000000000	0.324279002713224
0.929000000000000	0.322650450542491
0.930000000000000	0.321009526992484
0.931000000000000	0.319356072634250
0.932000000000000	0.317689923042221
0.933000000000000	0.316010908565125
0.934000000000000	0.314318854083037
0.935000000000000	0.312613578749537
0.936000000000000	0.310894895717794
0.937000000000000	0.309162611849340
0.938000000000000	0.307416527404136
0.939000000000000	0.305656435710428
0.940000000000000	0.303882122812711
0.941000000000000	0.302093367095981
0.942000000000000	0.300289938884256
0.943000000000000	0.298471600011134
0.944000000000000	0.296638103359922
0.945000000000000	0.294789192370618
0.946000000000000	0.292924600510708
0.947000000000000	0.291044050706426
0.948000000000000	0.289147254730732
0.949000000000000	0.287233912543820
0.950000000000000	0.285303711581497
0.951000000000000	0.283356325986208
0.952000000000000	0.281391415774819
0.953000000000000	0.279408625936565
0.954000000000000	0.277407585453708
0.955000000000000	0.275387906236477
0.956000000000000	0.273349181962735
0.957000000000000	0.271290986811550
0.958000000000000	0.269212874078246
0.959000000000000	0.267114374656848
0.960000000000000	0.264994995373677
0.961000000000000	0.262854217153456
0.962000000000000	0.260691492996415
0.963000000000000	0.258506245741464
0.964000000000000	0.256297865586477
0.965000000000000	0.254065707331873
0.966000000000000	0.251809087307907
0.967000000000000	0.249527279939057
0.968000000000000	0.247219513890431
0.969000000000000	0.244884967730761
0.970000000000000	0.242522765033882
0.971000000000000	0.240131968824945
0.972000000000000	0.237711575258186
0.973000000000000	0.235260506388791
0.974000000000000	0.232777601870788
0.975000000000000	0.230261609374068
0.976000000000000	0.227711173463866
0.977000000000000	0.225124822621767
0.978000000000000	0.222500954003384
0.979000000000000	0.219837815417226
0.980000000000000	0.217133483861610
0.981000000000000	0.214385839757024
0.982000000000000	0.211592535738167
0.983000000000000	0.208750958490109
0.984000000000000	0.205858181576212
0.985000000000000	0.202910906432851
0.986000000000000	0.199905387570930
0.987000000000000	0.196837336318610
0.988000000000000	0.193701794809720
0.989000000000000	0.190492967746929
0.990000000000000	0.187203992613387
0.991000000000000	0.183826617302912
0.992000000000000	0.180350733219343
0.993000000000000	0.176763672390546
0.994000000000000	0.173049097363318
0.995000000000000	0.169185137409880
0.996000000000000	0.165140995361987
0.997000000000000	0.160870029845770
0.998000000000000	0.156293005212656
0.999000000000000	0.151243009917682
1.00000000000000	0.151243009917682

==> avrg_weightSpec_q4_6,3LDPC.txt <==
ell	spectrum
0.000000000000000	1.6787130214690667e-08
0.0010000000000000	-0.0015141727043132807
0.0020000000000000	-0.002430003583254455
0.0030000000000000	-0.0031470414255842724
0.0040000000000000	-0.0037302353575199496
0.0050000000000000	-0.004217760481978153
0.0060000000000000	-0.004629374534342881
0.0070000000000000	-0.004978463610175066
0.0080000000000000	-0.0052741522294098425
0.0090000000000000	-0.005523685832969985
0.0100000000000000	-0.005732302208436568
0.0110000000000000	-0.005904714135662528
0.0120000000000000	-0.0060435678837319345
0.0130000000000000	-0.0061521287107784706
0.0140000000000000	-0.006232866591634634
0.0150000000000000	-0.0062878054728273125
0.0160000000000000	-0.006318769144977893
0.0170000000000000	-0.006327417042711614
0.0180000000000000	-0.006314964768669329
0.0190000000000000	-0.00628272257403531
0.0200000000000000	-0.00623183698689167
0.0210000000000000	-0.006163200902588095
0.0220000000000000	-0.00607775176304734
0.0230000000000000	-0.005976326743168697
0.0240000000000000	-0.005859611996056224
0.0250000000000000	-0.0057283098454848635
0.0260000000000000	-0.005583057559212901
0.0270000000000000	-0.005424399489880216
0.0280000000000000	-0.005252880964633305
0.0290000000000000	-0.005068549820420543
0.0300000000000000	-0.00487273119425885
0.0310000000000000	-0.0046654321175880475
0.0320000000000000	-0.004447283676363906
0.0330000000000000	-0.004218204687042926
0.0340000000000000	-0.00397877159006832
0.0350000000000000	-0.00372947035782506
0.0360000000000000	-0.003470307627540581
0.0370000000000000	-0.003201728538155979
0.0380000000000000	-0.00292411313976515
0.0390000000000000	-0.0026375254702794004
0.0400000000000000	-0.002342314394534306
0.0410000000000000	-0.0020386050242340303
0.0420000000000000	-0.0017268486875136602
0.0430000000000000	-0.0014071484665336143
0.0440000000000000	-0.0010797707088205377
0.0450000000000000	-0.0007447901559334835
0.0460000000000000	-0.00040245437216301916
0.0470000000000000	-5.299103290395957e-05
0.0480000000000000	0.00030352486858792327
0.0490000000000000	0.0006668809484441929
0.0500000000000000	0.001036880846061683
0.0600000000000000	0.0050741000743848574
0.0700000000000000	0.00964359529247244
0.0800000000000000	0.01465569611586226
0.0900000000000000	0.02004353672540815
0.100000000000000	0.02575355113492972
0.110000000000000	0.03174438458242157
0.120000000000000	0.03798085108351135
0.130000000000000	0.044433883608209324
0.140000000000000	0.051078491536545756
0.150000000000000	0.05789305141990253
0.160000000000000	0.06485855009557817
0.170000000000000	0.07195813049598287
0.180000000000000	0.07917670668174037
0.190000000000000	0.08650063451334933
0.200000000000000	0.09391749398048499
0.210000000000000	0.10141590015757185
0.220000000000000	0.10898577277779586
0.230000000000000	0.11661635747945565
0.240000000000000	0.12429916158766185
0.250000000000000	0.13202560331014435
0.260000000000000	0.13978761459193967
0.270000000000000	0.14757777318902265
0.280000000000000	0.1553884468579001
0.290000000000000	0.16321290843997627
0.300000000000000	0.17104456244743238
0.310000000000000	0.17887705566667367
0.320000000000000	0.18670427716089022
0.330000000000000	0.19452034384088845
0.340000000000000	0.202319552016047
0.350000000000000	0.21009637635211997
0.360000000000000	0.21784546015493733
0.370000000000000	0.2255615857023059
0.380000000000000	0.233239673086999
0.390000000000000	0.24087477400173118
0.400000000000000	0.24846205415529155
0.410000000000000	0.2559967927033078
0.420000000000000	0.26347437887316527
0.430000000000000	0.27089030237334777
0.440000000000000	0.2782401538704018
0.450000000000000	0.28552012854443
0.460000000000000	0.29272493623298645
0.470000000000000	0.2998510280863893
0.480000000000000	0.30689441213609436
0.490000000000000	0.3138511540163045
0.500000000000000	0.3207174262048098
0.510000000000000	0.32748953025978067
0.520000000000000	0.3341638462782788
0.530000000000000	0.3407368675895186
0.540000000000000	0.3472052165213273
0.550000000000000	0.3535656139969148
0.560000000000000	0.3598149036176157
0.570000000000000	0.36595006271665365
0.580000000000000	0.37196818514841357
0.590000000000000	0.3778666133137478
0.600000000000000	0.3836424767675395
0.610000000000000	0.38929339393278184
0.620000000000000	0.3948170019072075
0.630000000000000	0.40021108604418165
0.640000000000000	0.40547356786137456
0.650000000000000	0.41060251340992693
0.660000000000000	0.41559613780703075
0.670000000000000	0.42045279430752913
0.680000000000000	0.42517097873361287
0.690000000000000	0.42974933078973354
0.700000000000000	0.43418662327869373
0.710000000000000	0.4384817629566611
0.720000000000000	0.4426337888851859
0.730000000000000	0.44664186138702044
0.740000000000000	0.4505052599088548
0.750000000000000	0.45422337897075127
0.760000000000000	0.4577957168928095
0.770000000000000	0.4612218714517895
0.780000000000000	0.46450153418392515
0.790000000000000	0.46763447919836487
0.800000000000000	0.4706205575292606
0.810000000000000	0.47345969055653914
0.820000000000000	0.4761518594111531
0.830000000000000	0.47869709880127886
0.840000000000000	0.481095490350099
0.850000000000000	0.48334715297748687
0.860000000000000	0.48545223692616113
0.870000000000000	0.48741148099397935
0.880000000000000	0.48922391973310275
0.890000000000000	0.49089034525245023
0.900000000000000	0.49241098361569735
0.910000000000000	0.49378603623611994
0.920000000000000	0.4950157012843204
0.930000000000000	0.4961001887273113
0.940000000000000	0.4970396737253804
0.950000000000000	0.49783431580478377
0.960000000000000	0.49848427245827054
0.970000000000000	0.49898965996829725
0.980000000000000	0.49935057069106437
0.990000000000000	0.49956708607389366
1.00000000000000	0.4996392437128998
1.01000000000000	0.49956705350626684
1.02000000000000	0.4993505101015523
1.03000000000000	0.49898956572902176
1.04000000000000	0.4984841455304698
1.05000000000000	0.49783415977561996
1.06000000000000	0.4970394817870747
1.07000000000000	0.49609996273946555
1.08000000000000	0.49501544398835584
1.09000000000000	0.4937857394415026
1.10000000000000	0.4924106501921859
1.11000000000000	0.4908899770771804
1.12000000000000	0.4892235070070978
1.13000000000000	0.48741102765192235
1.14000000000000	0.48545234024965844
1.15000000000000	0.4833472494993525
1.16000000000000	0.4810955782508486
1.17000000000000	0.4786971806453333
1.18000000000000	0.4761519349699319
1.19000000000000	0.4734597582398976
1.20000000000000	0.4706205575292606
1.21000000000000	0.4676345351218043
1.22000000000000	0.4645015826434531
1.23000000000000	0.46122191432966986
1.24000000000000	0.4577957535222976
1.25000000000000	0.4542234081881271
1.26000000000000	0.45050528329243145
1.27000000000000	0.44664187795891674
1.28000000000000	0.44263379770486533
1.29000000000000	0.4384817653101254
1.30000000000000	0.434115541041757
1.31000000000000	0.42974931677338923
1.32000000000000	0.4251709571699154
1.33000000000000	0.4204527633591295
1.34000000000000	0.4155960969746797
1.35000000000000	0.410534801588343
1.36000000000000	0.4054735062020065
1.37000000000000	0.4002111205949428
1.38000000000000	0.39481702460079227
1.39000000000000	0.3892934013984699
1.40000000000000	0.38364246804137525
1.41000000000000	0.3778665890035482
1.42000000000000	0.3719682624809795
1.43000000000000	0.36595012334715493
1.45000000000000	0.3535656334969126
1.46000000000000	0.34720520852284165
1.47000000000000	0.34073684036180074
1.48000000000000	0.33416373111365294
1.49000000000000	0.32748953025978067
1.50000000000000	0.3207174262048098
1.51000000000000	0.3138511540163045
1.52000000000000	0.30689441213609436
1.53000000000000	0.2998510280863893
1.54000000000000	0.29272493099934493
1.55000000000000	0.28552012854443
1.56000000000000	0.2782401538704018
1.57000000000000	0.27089030237334777
1.58000000000000	0.26347437887316527
1.59000000000000	0.2559967850636615
1.60000000000000	0.248435771700849
1.61000000000000	0.24087475833803684
1.62000000000000	0.23323965401082503
1.63000000000000	0.22556156040513775
1.64000000000000	0.21784542929838757
1.65000000000000	0.21009633898857327
1.66000000000000	0.2023195039219563
1.67000000000000	0.1945202858376427
1.68000000000000	0.18670420766774853
1.69000000000000	0.1788769675734796
1.70000000000000	0.1710444571945018
1.71000000000000	0.16321278360490687
1.72000000000000	0.1553882906887647
1.73000000000000	0.14757758731928194
1.74000000000000	0.13978758482701714
1.75000000000000	0.1320255242467705
1.76000000000000	0.12429903027899125
1.77000000000000	0.11661615785114687
1.78000000000000	0.10898545217060751
1.79000000000000	0.10141602144368767
1.80000000000000	0.09391762477211874
1.81000000000000	0.08650077214080387
1.82000000000000	0.07917684959743487
1.83000000000000	0.07195827797644883
1.84000000000000	0.06485855009557817
1.85000000000000	0.05789305141990253
1.86000000000000	0.051078491536545756
1.87000000000000	0.044433883608209324
1.88000000000000	0.03798085108351135
1.89000000000000	0.03174438458242157
1.90000000000000	0.02575355113492972
1.91000000000000	0.02004353672540815
1.92000000000000	0.01465569611586226
1.93000000000000	0.00964359529247244
1.94000000000000	0.0050741000743848574
1.95000000000000	0.001036880846061683
1.96000000000000	-0.002342314394534306
1.97000000000000	-0.00487273119425885
1.98000000000000	-0.00623183698689167
1.99000000000000	-0.005732302208436568
2.00000000000000	1.6787130214690667e-08

==> avrg_weightSpec_q5_6,3LDPC.txt <==
ell	spectrum
0.000000000000000	1.748969644249403e-08
0.0100000000000000	-0.012830858990053137
0.0200000000000000	-0.020720157215968593
0.0300000000000000	-0.02678148971199562
0.0400000000000000	-0.031677369071629546
0.0500000000000000	-0.03572291481672685
0.0600000000000000	-0.03910410609173043
0.0700000000000000	-0.04194415085253844
0.0800000000000000	-0.04433089611347818
0.0900000000000000	-0.0455329169010086
0.100000000000000	-0.04673493768853909
0.110000000000000	-0.04936238311959251
0.120000000000000	-0.0495142906489009
0.130000000000000	-0.049666198178209386
0.140000000000000	-0.05107977331026115
0.150000000000000	-0.052493348442312904
0.160000000000000	-0.05062802092584229
0.170000000000000	-0.0505838211712723
0.180000000000000	-0.05053962141670221
0.190000000000000	-0.05287588916969499
0.200000000000000	-0.05265558190630526
0.210000000000000	-0.049451013727556115
0.220000000000000	-0.0488829016854925
0.230000000000000	-0.0483147896434289
0.240000000000000	-0.0477466776013653
0.250000000000000	-0.0471785655593016
0.260000000000000	-0.0466104535172379
0.270000000000000	-0.0460423414751743
0.280000000000000	-0.0478938601181127
0.290000000000000	-0.0449061173910471
0.300000000000000	-0.04191837466398152
0.310000000000000	-0.0407976148706100
0.320000000000000	-0.0396768550772384
0.330000000000000	-0.0385560952838668
0.340000000000000	-0.03743533549049527
0.350000000000000	-0.041280613459624416
0.360000000000000	-0.04026314859670732
0.370000000000000	-0.039240304438194595
0.380000000000000	-0.038215900963364025
0.390000000000000	-0.037193606951468894
0.400000000000000	-0.03617694949645056
0.410000000000000	-0.035169322392592406
0.420000000000000	-0.03417399353127415
0.430000000000000	-0.03319411143004691
0.440000000000000	-0.03223271100067304
0.450000000000000	-0.03129271864904348
0.460000000000000	-0.03037695678976471
0.470000000000000	-0.029488147848940383
0.480000000000000	-0.028628917821450273
0.490000000000000	-0.027801799441057984
0.500000000000000	-0.02700923501838881
0.510000000000000	-0.02625357899464964
0.520000000000000	-0.025537100255472733
0.530000000000000	-0.02486198424722641
0.540000000000000	-0.024230334930458675
0.550000000000000	-0.02364417660752105
0.560000000000000	-0.023105455652812967
0.570000000000000	-0.022616042176769824
0.580000000000000	-0.022177731647360144
0.590000000000000	-0.021792246493711698
0.600000000000000	-0.021461237712305348
0.610000000000000	-0.021186286494383477
0.620000000000000	-0.020968905890505152
0.630000000000000	-0.02081054252668091
0.640000000000000	-0.02071257838292162
0.650000000000000	-0.02067633264409041
0.660000000000000	-0.020703063630179486
0.670000000000000	-0.020793970810949247
0.680000000000000	-0.020950196908282592
0.690000000000000	-0.02117283008748938
0.700000000000000	-0.021462906236648926
0.710000000000000	-0.021821411332529017
0.720000000000000	-0.022249283888669424
0.730000000000000	-0.022747417481002508
0.740000000000000	-0.02331666334468352
0.750000000000000	-0.023957833035042064
0.760000000000000	-0.024671701144002967
0.770000000000000	-0.02545900806403356
0.780000000000000	-0.02632046278973732
0.790000000000000	-0.02725674574713466
0.800000000000000	-0.02826851164170119
0.810000000000000	-0.02935639231393239
0.820000000000000	-0.0305209995934419
0.830000000000000	-0.031762928140999236
0.840000000000000	-0.03308275826936846
0.850000000000000	-0.03448105873316987
0.860000000000000	-0.03595838947876118
0.870000000000000	-0.03751530434603545
0.880000000000000	-0.0391523537129963
0.890000000000000	-0.04087008707601747
0.900000000000000	-0.042669055557542634
0.910000000000000	-0.04454981433508731
0.920000000000000	-0.04651292498401549
0.930000000000000	-0.0485589577279848
0.940000000000000	-0.05068849359090599
0.950000000000000	-0.05290212644414005
0.960000000000000	-0.055200464943578886
0.970000000000000	-0.057584134350260996
0.980000000000000	-0.0600537782292383
0.990000000000000	-0.06261006002025482
1.00000000000000	-0.06525366447488423
1.01000000000000	-0.06798529895345862
1.02000000000000	-0.07080569457521158
1.03000000000000	-0.07371560721534909
1.04000000000000	-0.07671581834125174
1.05000000000000	-0.0798071356804888
1.06000000000000	-0.08299039371252626
1.07000000000000	-0.08626645397542987
1.08000000000000	-0.08963620517865412
1.09000000000000	-0.09310056311231385
1.10000000000000	-0.09666047034292813
1.11000000000000	-0.10031689568537505
1.12000000000000	-0.10407083344032131
1.13000000000000	-0.10792330238616898
1.14000000000000	-0.11187534451453285
1.15000000000000	-0.11592802349854203
1.16000000000000	-0.12008242288296334
1.17000000000000	-0.12433964398619146
1.18000000000000	-0.12870080350460356
1.19000000000000	-0.1331670308109416
1.20000000000000	-0.13773946493959777
1.21000000000000	-0.14241925125358623
1.22000000000000	-0.1472075377899218
1.23000000000000	-0.1521054712827823
1.24000000000000	-0.15711419286664707
1.25000000000000	-0.16223483346490664
1.26000000000000	-0.16746850887338027
1.27000000000000	-0.17281631455198632
1.28000000000000	-0.1782793201425834
1.29000000000000	-0.1838585637354324
1.30000000000000	-0.1895550459119164
1.31000000000000	-0.195369723405026
1.32000000000000	-0.2013035037408457
1.33000000000000	-0.20735723697679642
1.34000000000000	-0.2135317109854995
1.35000000000000	-0.2198276441822582
1.36000000000000	-0.22624567916272387
1.37000000000000	-0.23278637641440625
1.38000000000000	-0.2394502079687708
1.39000000000000	-0.24623755161850536
1.40000000000000	-0.25314868505612775
1.41000000000000	-0.26018378057274383
1.42000000000000	2.7675056930981086
1.43000000000000	2.784738263411204
1.44000000000000	2.7994303585752265
1.45000000000000	2.8118404274822923
1.46000000000000	2.821949214527441
1.47000000000000	2.829809639979114
1.48000000000000	2.835399929418462
1.49000000000000	2.83863900851226
1.50000000000000	2.8397400610937


==> sameLee_diffHamm_q9_v11111111111.txt <==
Delta 	 PEP
0.150000000000000 	 3.725209892294869e-05
0.200000000000000 	 0.0001565731768227858
0.250000000000000 	 0.00048109535791089153
0.300000000000000 	 0.0013567600569839224
0.350000000000000 	 0.0023923158813889786
0.400000000000000 	 0.003988696622941669
0.450000000000000 	 0.006128389765589092
0.500000000000000 	 0.009556118304744612
0.550000000000000 	 0.014224175991474461
0.600000000000000 	 0.018801075268817203
0.650000000000000 	 0.0242160067804819
0.700000000000000 	 0.02847380410022779
0.750000000000000 	 0.03693444136657433
0.800000000000000 	 0.04731488052992666
0.850000000000000 	 0.054666236114699046
0.900000000000000 	 0.061360081704114386
0.950000000000000 	 0.06870491240123669
1.00000000000000 	 0.08103727714748785
1.05000000000000 	 0.10368066355624676
1.10000000000000 	 0.11136592051164916
1.15000000000000 	 0.12562814070351758
1.20000000000000 	 0.14641288433382138



==> sameLee_diffHamm_q9_v111111122.txt <==
Delta 	 PEP
0.250000000000000 	 0.000307422249070432
0.300000000000000 	 0.0007193313096145823
0.350000000000000 	 0.0014459015919376526
0.400000000000000 	 0.002546213780108978
0.450000000000000 	 0.004289544235924933
0.500000000000000 	 0.0072740498272413166
0.550000000000000 	 0.010129146619397315
0.600000000000000 	 0.014083515245405253
0.650000000000000 	 0.01756543123133673
0.700000000000000 	 0.02229157378510923
0.750000000000000 	 0.02748280083241523
0.800000000000000 	 0.0347456279809221
0.850000000000000 	 0.04440459824602986
0.900000000000000 	 0.04748398576512456
0.950000000000000 	 0.05636978579481398
1.00000000000000 	 0.0687757909215956
1.05000000000000 	 0.07421150278293136
1.10000000000000 	 0.08853474988933156
1.15000000000000 	 0.10035122930255895
1.20000000000000 	 0.10498687664041995


==> sameLee_diffHamm_q9_v1111124.txt <==
Delta 	 PEP
0.250000000000000 	 0.00011284147240066847
0.300000000000000 	 0.0003157118750286114
0.350000000000000 	 0.0007289984654582302
0.400000000000000 	 0.0012522932620361036
0.450000000000000 	 0.002426301103967002
0.500000000000000 	 0.0037984540292101115
0.550000000000000 	 0.005358051812361026
0.600000000000000 	 0.006921133681697062
0.650000000000000 	 0.01083717149823896
0.700000000000000 	 0.01286752879109567
0.750000000000000 	 0.017857142857142856
0.800000000000000 	 0.02433682161109759
0.850000000000000 	 0.03299241174529858
0.900000000000000 	 0.03566906239790918
0.950000000000000 	 0.04024954719259408
1.00000000000000 	 0.05813229104028864
1.05000000000000 	 0.063149083178315175
1.10000000000000 	 0.06808298080052066
1.15000000000000 	 0.08395267410542517
1.20000000000000 	 0.0931098696461825


==> sameLee_diffHamm_q9_v1244.txt <==
Delta 	 PEP
0.250000000000000 	 6.2483402846119e-05
0.300000000000000 	 0.000146428213202407
0.350000000000000 	 0.0003679175864606328
0.400000000000000 	 0.0006910802275036108
0.450000000000000 	 0.0011398609369656903
0.500000000000000 	 0.0020418789369978253
0.550000000000000 	 0.0031029261495587553
0.600000000000000 	 0.0049577353065119855
0.650000000000000 	 0.00679671039217019
0.700000000000000 	 0.009655305590421936
0.750000000000000 	 0.013388673182487616
0.800000000000000 	 0.017647722279185586
0.850000000000000 	 0.022831163420477035
0.900000000000000 	 0.027019724398811132
0.950000000000000 	 0.03344640753828033
1.00000000000000 	 0.04440497335701599
1.05000000000000 	 0.047563279857397504
1.10000000000000 	 0.052840158520475564
1.15000000000000 	 0.0749063670411985
1.20000000000000 	 0.076103500761035


==> sameLee_diffHamm_q9_v344.txt <==
Delta 	 PEP
0.250000000000000 	 4.607683404230222e-05
0.300000000000000 	 0.0001036096568344556
0.350000000000000 	 0.0002761965525146315
0.400000000000000 	 0.0005255578796892902
0.450000000000000 	 0.0008618089369586763
0.500000000000000 	 0.00137043559295322
0.550000000000000 	 0.0024854765253965824
0.600000000000000 	 0.0037189237434686402
0.650000000000000 	 0.005824790307548928
0.700000000000000 	 0.008682928459250843
0.750000000000000 	 0.011237217664906169
0.800000000000000 	 0.013884068031933356
0.850000000000000 	 0.01812679883264567
0.900000000000000 	 0.02236636099306643
0.950000000000000 	 0.028530670470756064
1.00000000000000 	 0.03449465332873405
1.05000000000000 	 0.0392618767177071
1.10000000000000 	 0.04828585224529213
1.15000000000000 	 0.06173525721455459
1.20000000000000 	 0.070487895716946

